MirrorCBO: A consensus-based optimization method in the spirit of mirror descent

In this work we propose MirrorCBO, a consensus-based optimization (CBO) method which generalizes standard CBO in the same way that mirror descent generalizes gradient descent. For this we apply the CBO methodology to a swarm of dual particles and retain the primal particle positions by applying the inverse of the mirror map, which we parametrize as the subdifferential of a strongly convex function $\phi$. In this way, we combine the advantages of a derivative-free non-convex optimization algorithm with those of mirror descent. As a special case, the method extends CBO to optimization problems with convex constraints. Assuming bounds on the Bregman distance associated to $\phi$, we provide asymptotic convergence results for MirrorCBO with explicit exponential rate. Another key contribution is an exploratory numerical study of this new algorithm across different application settings, focusing on (i) sparsity-inducing optimization, and (ii) constrained optimization, demonstrating the competitive performance of MirrorCBO. We observe empirically that the method can also be used for optimization on (non-convex) submanifolds of Euclidean space, can be adapted to mirrored versions of other recent CBO variants, and that it inherits from mirror descent the capability to select desirable minimizers, like sparse ones. We also include an overview of recent CBO approaches for constrained optimization and compare their performance to MirrorCBO.

==> figs/Stiefel/mirror_diff_c.txt <==
2.105592314800504017e+00
2.079257277140750038e+00
2.050125331263618289e+00
2.019974958424348710e+00
1.986546973054363674e+00
1.953060535805443809e+00
1.919020489538988183e+00
1.881162294631196552e+00
1.843391016948182859e+00
1.801557821389532466e+00
1.762041717460661294e+00
1.714803231670464667e+00
1.668737273185219250e+00
1.625144593866561848e+00
1.577132808549136067e+00
1.534008422491821344e+00
1.492679798326364882e+00
1.452481917685785939e+00
1.418838830698802012e+00
1.395440054850543232e+00
1.374698244135773351e+00
1.356456759393892098e+00
1.328278277781111738e+00
1.299943306214843775e+00
1.277042427514558431e+00
1.245595857335861645e+00
1.217386575420914330e+00
1.190909575154742273e+00
1.161365045789386041e+00
1.134276848330497467e+00
1.106187429084692697e+00
1.075921403238665253e+00
1.049502094206031355e+00
1.020599469522702751e+00
9.907914377497016867e-01
9.654844719644865014e-01
9.404424806129775272e-01
9.163247418260402899e-01
8.951251817285719170e-01
8.703073861048353788e-01
8.480399601831797307e-01
8.295317458266049382e-01
8.103237582729219124e-01
7.907939802372475624e-01
7.735975562722060550e-01
7.589792728414169742e-01
7.416280454111303655e-01
7.241247985184843250e-01
7.082995760100845306e-01
6.944337115845305997e-01
6.806530929098385529e-01
6.670300774062698501e-01
6.536312505727684963e-01
6.407193703194072887e-01
6.278861583419823589e-01
6.157118880521853521e-01
6.054952448840600354e-01
5.930808810045428148e-01
5.819860203464727322e-01
5.705019610786191686e-01
5.604415063595710178e-01
5.505608900611325129e-01
5.411967812937957811e-01
5.317069742663481646e-01
5.217306282257890837e-01
5.141064665039483117e-01
5.058425768972418801e-01
4.977891756361364495e-01
4.904251891156610754e-01
4.828971344098006435e-01
4.752997081618488551e-01
4.680839675058820482e-01
4.610778818463666662e-01
4.544581707121905234e-01
4.470872940467643386e-01
4.401863713949251133e-01
4.338548812347452488e-01
4.272504072506669304e-01
4.214217110198822946e-01
4.159297368444415666e-01
4.094567017599426428e-01
4.042925016277285066e-01
3.984578928439539980e-01
3.928557268629526700e-01
3.874423346753902431e-01
3.821800378017434219e-01
3.772544618022365404e-01
3.722638556269631804e-01
3.669839676887108881e-01
3.624342175381823350e-01
3.577098774105920143e-01
3.530168731858184250e-01
3.488154809541443857e-01
3.440215273295363363e-01
3.396192767125216783e-01
3.352089476775678700e-01
3.305236763541726797e-01
3.258175945395046513e-01
3.218224198028611927e-01
3.177461451547505256e-01
3.136922694737319106e-01
3.099351697733143673e-01
3.063968168326806629e-01
3.024002940881289070e-01
2.983379635423498155e-01
2.946600950822715892e-01
2.908668349640451956e-01
2.871683530017944408e-01
2.827223131169839809e-01
2.787942878228476529e-01
2.755950508292401291e-01
2.720973056492008157e-01
2.689090076574442989e-01
2.658887031367195841e-01
2.622097887831135732e-01
2.586659375129974903e-01
2.555524983806252148e-01
2.524393005736171869e-01
2.491608039012632725e-01
2.460792378682778170e-01
2.431502010949166959e-01
2.401999189618840291e-01
2.376563070346017215e-01
2.347588925500683210e-01
2.320321069680380544e-01
2.290704832575641003e-01
2.262265771165174466e-01
2.236946671120298158e-01
2.210772859207163765e-01
2.181026274098906703e-01
2.156363170496390647e-01
2.130044843750760197e-01
2.101853823469280180e-01
2.079023182756466748e-01
2.050671208666661471e-01
2.023956788637642223e-01
1.997151593960866112e-01
1.971831911255981507e-01
1.945092500248941092e-01
1.921105554507272772e-01
1.897088309011394913e-01
1.875180434842979305e-01
1.853007546022541197e-01
1.829122852320952120e-01
1.807379851369775581e-01
1.784714616965568657e-01
1.760004767922739022e-01
1.740240721548500236e-01
1.719625261770748315e-01
1.701450680558288242e-01
1.681129719729039240e-01
1.661255417453810501e-01
1.642279890074519189e-01
1.622545830810471212e-01
1.602362747711884305e-01
1.583971845441891069e-01
1.566276522779589120e-01
1.547510877833439269e-01
1.531156819442336670e-01
1.513852406937087336e-01
1.496480709706289047e-01
1.477757911485750308e-01
1.460389896537135912e-01
1.442614032795921652e-01
1.426248572209422305e-01
1.408626220992570122e-01
1.394594877687431178e-01
1.376388318698357205e-01
1.362771100402750679e-01
1.345994655963214381e-01
1.332627554074004850e-01
1.317658461237145862e-01
1.304035431561399727e-01
1.289436128719526620e-01
1.276222513297259054e-01
1.262485328526937733e-01
1.249857474844300598e-01
1.235546050658673511e-01
1.222938070634548291e-01
1.209884487585272533e-01
1.194871294019437119e-01
1.184202705396802946e-01
1.173713670450916985e-01
1.161002533150225086e-01
1.148552490569623719e-01
1.136862219248919448e-01
1.125388353639473898e-01
1.113639336314500572e-01
1.101583093637976962e-01
1.092141118753392898e-01
1.080400619655756816e-01
1.071016739574634363e-01
1.059659468140823763e-01
1.050376032921834790e-01
1.040759903979631001e-01
1.032031643910240326e-01
1.023506852230472997e-01
1.012650289046676394e-01
1.005064603890995778e-01
9.931518545315690116e-02
9.847984147961251489e-02
9.732014461070678801e-02
9.641422300818357216e-02
9.542995094228624853e-02
9.443162640608739056e-02
9.364275991052982417e-02
9.286563854617869984e-02
9.184833172309996019e-02
9.102345018792981635e-02
8.995736261492828789e-02
8.926142362236118288e-02
8.853462928419998657e-02
8.765034112325577331e-02
8.663289092564765981e-02
8.572036218936768259e-02
8.487963165356635087e-02
8.366526419385951485e-02
8.277734108254118650e-02
8.191558943843971208e-02
8.120650329927855959e-02
8.030497594780351689e-02
7.934161416015295121e-02
7.857517170597631828e-02
7.826654565935672880e-02
7.765128999238109231e-02
7.709312781826169192e-02
7.668607731209388378e-02
7.620806305305580231e-02
7.537502270158616402e-02
7.436232672051212855e-02
7.373472753467261165e-02
7.281096789279709047e-02
7.216847371858525761e-02
7.165308979439360959e-02
7.095602906631449935e-02
7.063396755696602081e-02
7.009080323775840338e-02
6.947098749620637947e-02
6.879471614307555716e-02
6.846358567640763171e-02
6.828930217045241224e-02
6.768170392350586484e-02
6.741970393603695377e-02
6.682612664355960796e-02
6.631440343219256739e-02
6.605948200369975154e-02
6.534482573710952147e-02
6.468725092598265336e-02
6.423141501988759161e-02
6.373675185136185029e-02
6.332607700080623847e-02
6.292360703101128327e-02
6.252032428556356103e-02
6.243090694207152624e-02
6.192742023734780499e-02
6.162216612937600202e-02
6.144170974370480320e-02
6.115544882007720867e-02
6.087155603895278572e-02
6.055349852664007604e-02
6.036871370740696380e-02
5.961682330671987801e-02
5.900452281692290801e-02
5.854389324118688953e-02
5.846999464117629691e-02
5.791230654523998878e-02
5.765614413254053355e-02
5.733127513037424017e-02
5.755251797826981680e-02
5.728108181697518647e-02
5.725223609099049094e-02
5.663606740880422485e-02
5.645565352205533100e-02
5.626818434921514178e-02
5.608051967692190276e-02
5.560355572090360660e-02
5.545069743114552224e-02
5.540342579221312069e-02
5.546609441234995330e-02
5.522991553739602100e-02
5.490399991261939172e-02
5.482438812867165140e-02
5.441777509456571793e-02
5.431149823860149245e-02
5.413337620556166185e-02
5.390775877249380510e-02
5.394650322067236214e-02
5.363432294577100135e-02
5.329708996121674397e-02
5.310386786397808256e-02
5.292156406510922090e-02
5.229845347934643229e-02
5.195263448824140318e-02
5.197321588131446207e-02
5.176735833629881461e-02
5.134325823208300832e-02
5.105557503502787531e-02
5.098344109612792940e-02
5.077919230821845153e-02
5.091741442441429649e-02
5.099810944808690766e-02
5.094372798783798617e-02
5.050161473712911492e-02
5.074139990609301265e-02
5.004394732391401202e-02
4.954596972581023356e-02
4.907857870932901684e-02
4.899237014034416721e-02
4.890644272893263089e-02
4.883192655968360968e-02
4.841408969457913769e-02
4.828748692451948626e-02
4.832413192585555822e-02
4.813362135643818596e-02
4.817426354607522165e-02
4.797058815101358509e-02
4.773627066126639312e-02
4.730881155515828662e-02
4.702637116244957893e-02
4.685413294624526243e-02
4.654284925276735985e-02
4.684110385818951450e-02
4.655011091238191873e-02
4.673410723111299375e-02
4.673776948954080912e-02
4.628492280506728285e-02
4.614999220942712227e-02
4.604404222520828288e-02
4.588875976204565693e-02
4.555291390112400918e-02
4.559029263485121775e-02
4.583075044926379626e-02
4.543266115421569495e-02
4.509959020421373810e-02
4.499805068377373679e-02
4.507859790062550276e-02
4.484514635610088035e-02
4.467158272963438204e-02
4.474509094434436784e-02
4.466982708360402177e-02
4.472352370875635336e-02
4.447752448904773726e-02
4.447055324488138200e-02
4.481658256185982320e-02
4.479886945213376603e-02
4.452681928449552656e-02
4.430537546436166124e-02
4.430078866569794882e-02
4.451377311315819763e-02
4.431355172670906756e-02
4.411723148793079280e-02
4.437766112853518130e-02
4.398752099925860859e-02
4.360623952801787051e-02
4.338128928823677122e-02
4.330494956676347179e-02
4.285349887844552147e-02
4.256952151354820302e-02
4.252102733968342319e-02
4.274979681881052596e-02
4.266761666529990393e-02
4.303376823778028160e-02
4.253279554303712046e-02
4.259223806639364507e-02
4.283268503042940434e-02
4.274606726664079842e-02
4.236377031522264164e-02
4.218876400402236243e-02
4.206073961047505916e-02
4.174573473073295987e-02
4.201953070083933733e-02
4.182150698177531517e-02
4.146207199124228582e-02
4.126452747994365650e-02
4.097207318831979500e-02
4.105919392471865659e-02
4.107126886819626593e-02
4.153264325909113153e-02
4.109018999103162401e-02
4.049856632936623541e-02
4.021076949546532192e-02
4.009413721383565943e-02
4.024928042867585015e-02
4.007737795217258120e-02
4.009646424734486514e-02
4.006412733378335311e-02
3.975612069628665923e-02
3.989728055796244732e-02
3.955774456431333796e-02
3.940552675615387884e-02
3.956715495590233667e-02
3.949577082250459864e-02
3.938723487349657382e-02
3.954215922058593874e-02
3.956517922323924547e-02
3.938297356821998663e-02
3.945246941471686197e-02
3.943057421145056141e-02
3.954975284462512036e-02


==> figs/Stiefel/mirror_iso_diff_c.txt <==
2.099291367482755355e+00
2.068423192453737069e+00
2.037520101166744535e+00
2.006994284870945222e+00
1.975647254873191372e+00
1.945290011078642634e+00
1.909585391349233996e+00
1.874985618438211210e+00
1.838204449831238874e+00
1.801353273433035529e+00
1.762967765515253138e+00
1.723424169187720567e+00
1.684979415373347056e+00
1.648960802411990612e+00
1.609830398267624529e+00
1.578892635166100566e+00
1.545954821264304391e+00
1.522452359800084087e+00
1.501719321852459599e+00
1.486043016915475912e+00
1.473938346866930926e+00
1.465933622441853545e+00
1.454427976397871580e+00
1.442312034732164960e+00
1.425631769683883832e+00
1.407294674969473913e+00
1.392279051574949245e+00
1.367708326673124475e+00
1.349382469071753743e+00
1.329685669313725782e+00
1.310608732996934478e+00
1.292070110157537588e+00
1.264601864191929659e+00
1.242912992208010659e+00
1.218486097143386848e+00
1.195827365429303457e+00
1.174994431460302691e+00
1.156503489594679301e+00
1.137278181715601244e+00
1.117424391139637763e+00
1.100898154671390516e+00
1.079451575530300689e+00
1.062426690572618515e+00
1.044430526662509573e+00
1.030190567789248668e+00
1.012357186869714765e+00
9.942226152815109019e-01
9.754277110291202924e-01
9.610621600224202865e-01
9.459552646986790769e-01
9.296727176417379779e-01
9.160937089411155254e-01
9.021280161867368808e-01
8.873727987445613197e-01
8.749123987860316642e-01
8.622270353769762030e-01
8.500637455075535920e-01
8.370977496495035641e-01
8.255675741746036911e-01
8.138225084218454475e-01
8.028282243972063581e-01
7.935995362673670117e-01
7.822077791645399847e-01
7.721784805741819246e-01
7.599624650848576524e-01
7.505497815315197441e-01
7.410068951182594565e-01
7.317172144902012176e-01
7.226579567262285675e-01
7.137775337419159927e-01
7.043457728749038527e-01
6.967028295873204380e-01
6.881013911875588640e-01
6.800974534330600507e-01
6.718323110184921676e-01
6.640436904373072657e-01
6.562767001186762261e-01
6.485095566218612717e-01
6.420594287834451297e-01
6.339321367258005102e-01
6.267603030014473608e-01
6.197705401489467247e-01
6.134712999051674664e-01
6.072920807008661548e-01
6.008955912837875557e-01
5.936269714757097526e-01
5.873383541234205030e-01
5.813516536320905148e-01
5.756831473055781245e-01
5.698790856014146478e-01
5.631964081651462672e-01
5.574748263363253908e-01
5.512639321343107968e-01
5.465048598588649886e-01
5.407706817180512049e-01
5.362155266165115064e-01
5.306497663402514053e-01
5.258330279681110442e-01
5.203563370098899243e-01
5.154958784888226120e-01
5.106206109511313151e-01
5.058013125763538564e-01
5.012631501685516078e-01
4.968890340599065314e-01
4.923125366018243354e-01
4.876752046043195676e-01
4.833265707174739800e-01
4.797356105319634523e-01
4.754218011526605281e-01
4.717579022245989573e-01
4.670501322496528607e-01
4.628142286301322184e-01
4.587257425166565983e-01
4.548536848251342746e-01
4.510598440914486140e-01
4.467738277331504415e-01
4.429124709850464359e-01
4.388850332569441126e-01
4.358095377261477776e-01
4.313805349661700150e-01
4.279261848306953331e-01
4.247078873237139507e-01
4.216351076757216543e-01
4.183316281941686365e-01
4.147280027486239806e-01
4.120128893007036219e-01
4.085034904686762891e-01
4.054449040856605846e-01
4.018228243174258307e-01
3.986526448344563933e-01
3.955735463258031603e-01
3.924642379031072492e-01
3.897253915041554717e-01
3.866398931682183404e-01
3.838205879193041237e-01
3.814487835074832356e-01
3.783318986705742071e-01
3.751728489153725588e-01
3.726583749567015658e-01
3.700004305723849085e-01
3.674463991087498216e-01
3.643287328494665411e-01
3.615639120949842855e-01
3.590040739278461124e-01
3.565490612690508931e-01
3.538552737973901796e-01
3.513111740418979334e-01
3.487911303322883128e-01
3.463680640200747507e-01
3.439119981145304927e-01
3.415888636196231509e-01
3.390176521252091235e-01
3.368089372194951747e-01
3.346287366872658930e-01
3.321713801534545984e-01
3.302233155428925815e-01
3.281057089970638163e-01
3.257352462195324816e-01
3.237242471050615356e-01
3.216643086702071774e-01
3.196402754465786922e-01
3.176995536392534514e-01
3.155434800264783624e-01
3.138168318460234363e-01
3.115758783180023195e-01
3.097928171037691025e-01
3.081534991459793926e-01
3.060810763779253652e-01
3.042670219994632608e-01
3.023829447700135953e-01
3.007203552897232957e-01
2.989808711426008569e-01
2.970511150466180195e-01
2.953342532575077839e-01
2.938144759995134914e-01
2.921022417210135114e-01
2.904238664315029195e-01
2.889234084361669286e-01
2.870448223032547874e-01
2.854275517378690452e-01
2.839288944281770366e-01
2.823203767677105458e-01
2.805654696949805849e-01
2.789974138008947113e-01
2.774649104084174756e-01
2.759833050821645095e-01
2.746984497626347999e-01
2.731450095610195583e-01
2.719107622944314517e-01
2.703414297104992925e-01
2.690738204265755718e-01
2.678625716368819298e-01
2.661926230560255346e-01
2.648264229356936950e-01
2.635943209008815291e-01
2.622348419908439032e-01
2.610272128888238008e-01
2.598062087689820832e-01
2.587138198618076368e-01
2.574682254354927480e-01
2.562048888341471597e-01
2.550644281538809177e-01
2.537199014900736738e-01
2.524923747467988089e-01
2.515774612375227814e-01
2.504313279093362543e-01
2.493235498188757504e-01
2.479752449239048528e-01
2.468210223697926697e-01
2.456550751906919072e-01
2.443274543981063529e-01
2.432352916821270972e-01
2.423936185985769987e-01
2.412629750786507432e-01
2.402220933818575155e-01
2.392441148462697842e-01
2.380750156237195214e-01
2.369860099874102344e-01
2.359320452702485804e-01
2.351786513144918933e-01
2.343344791033249719e-01
2.334365001837283571e-01
2.326869529420204918e-01
2.317879430597410695e-01
2.308397282178689114e-01
2.298332176783134118e-01
2.288935769151222710e-01
2.279200951105117279e-01
2.270177303194947094e-01
2.262342950266876263e-01
2.253918162311773499e-01
2.244724786810710360e-01
2.237952094980762141e-01
2.229163755361359689e-01
2.221683959276881115e-01
2.213311208199451319e-01
2.206433171600929444e-01
2.197886737414614100e-01
2.189840920359916177e-01
2.180442310962592556e-01
2.173107649488663917e-01
2.166831751892590030e-01
2.158193945747552134e-01
2.151810104018148928e-01
2.143767541219528949e-01
2.136242522162210000e-01
2.128706820785938869e-01
2.121613771501552614e-01
2.115389412685080295e-01
2.108115870494366995e-01
2.101652789500648710e-01
2.095081930590332320e-01
2.089150051489150894e-01
2.082615575617456360e-01
2.077064111515011247e-01
2.070214510857034396e-01
2.063370660065913242e-01
2.056446796752431638e-01
2.051530872398841243e-01
2.045431009376319220e-01
2.039233040987721290e-01
2.032655230992792550e-01
2.028218764895733661e-01
2.022699020034601780e-01
2.016579700004374476e-01
2.011618712624055894e-01
2.006460711923703510e-01
2.001815139280504197e-01
1.994923714914209334e-01
1.989652235343487285e-01
1.985045053048653529e-01
1.981196507442755106e-01
1.975790170483764929e-01
1.969952548121326197e-01
1.965812521228612608e-01
1.960872532553321612e-01
1.956725586702895425e-01
1.951557963864768430e-01
1.947115639667100495e-01
1.941723961326004555e-01
1.936848338319413776e-01
1.931794983379721831e-01
1.927152122970214598e-01
1.923464334339443360e-01
1.919055644551551643e-01
1.913606137365028714e-01
1.909473541566695243e-01
1.904872475431417522e-01
1.900206558947971081e-01
1.896130953624224624e-01
1.892837020478074228e-01
1.888117174080403138e-01
1.884294870631814112e-01
1.880227185514410926e-01
1.876239723221985733e-01
1.872789229137263034e-01
1.868244892534254853e-01
1.864337201819336598e-01
1.860192315142352448e-01
1.856340331473051164e-01
1.851461552551599554e-01
1.847805690884776197e-01
1.843790859753667855e-01
1.839941803735190562e-01
1.837391735388789471e-01
1.833890395203033596e-01
1.828013819673060536e-01
1.826215874786384363e-01
1.821783853633171801e-01
1.818564549393173746e-01
1.815683759036387790e-01
1.813208726551857330e-01
1.810315858825538859e-01
1.806882770320033804e-01
1.803814963498688584e-01
1.800249912916634942e-01
1.797343947746470327e-01
1.793451505915435173e-01
1.790376079236701556e-01
1.787021423975945766e-01
1.784141160252852853e-01
1.780647250171662754e-01
1.776947474938650184e-01
1.773759241403322084e-01
1.770897527494895984e-01
1.768213152273223898e-01
1.766315282686670707e-01
1.762944988467233520e-01
1.760007206985559070e-01
1.756749556285547575e-01
1.753084233334386011e-01
1.750580171924472905e-01
1.746728155273825911e-01
1.742723970098644659e-01
1.740688339665566742e-01
1.736340409074236257e-01
1.734097622815515827e-01
1.730858146689323307e-01
1.728783367986098940e-01
1.726101544542552879e-01
1.722934463918957271e-01
1.720564443938481514e-01
1.717645342589328439e-01
1.714541461568550584e-01
1.711550699802030506e-01
1.708613576194537576e-01
1.706515993032035050e-01
1.702556086310175465e-01
1.700472290521740648e-01
1.697846403595126286e-01
1.695274533010417140e-01
1.693855735832803244e-01
1.691162302994355382e-01
1.688717138351335800e-01
1.685635414433804824e-01
1.683727546665277075e-01
1.681624511201944838e-01
1.678603158011413576e-01
1.677200004494366348e-01
1.675734872356312299e-01
1.673071432228117883e-01
1.670472775200829152e-01
1.668187147535786508e-01
1.666481167869073854e-01
1.663643691231982691e-01
1.661777607190811634e-01
1.659513263226121416e-01
1.657368350328274065e-01
1.655250964290408688e-01
1.652644517701756521e-01
1.651234034795153183e-01
1.649698280782611604e-01
1.647607803941909255e-01
1.646199874761855586e-01
1.644200312636422412e-01
1.641752157706806992e-01
1.639682914453311491e-01
1.638125398182356252e-01
1.636787578682448452e-01
1.635156057796796347e-01
1.633263604359432575e-01
1.632097911293451387e-01
1.630680173732405591e-01
1.628716939221995230e-01
1.626357428868809574e-01
1.625626154682348057e-01
1.623621835735346852e-01
1.622355334221243506e-01
1.620975754247814815e-01
1.619548021472818344e-01
1.618059853281368643e-01
1.616072309230372761e-01
1.615117680030853653e-01
1.613531362182804851e-01
1.612273158780676008e-01
1.610699026016988444e-01
1.608711856867736101e-01
1.606893692510092397e-01
1.605241723112702246e-01


==> figs/Stiefel/sphere_diff_c.txt <==
2.103499568104845618e+00
2.082398626689224486e+00
2.060296745745329172e+00
2.037235371242783977e+00
2.011733406401344570e+00
1.983346090582003063e+00
1.957355704001806140e+00
1.926777253839172088e+00
1.895659199103050696e+00
1.864404589644553800e+00
1.828465389576706235e+00
1.796236052775657122e+00
1.765896671234679527e+00
1.732963946671858491e+00
1.706159679031395537e+00
1.678019750980342506e+00
1.654867981911691377e+00
1.638144517574176229e+00
1.625169917804752062e+00
1.617556551673011267e+00
1.613451139010368074e+00
1.612409264988118096e+00
1.603505002836497439e+00
1.599912051246685118e+00
1.596011693765205797e+00
1.588770300920621992e+00
1.581070403645892908e+00
1.570212245074154689e+00
1.556185306473775620e+00
1.542372127697003492e+00
1.529403010324657641e+00
1.515148026225123123e+00
1.495832708972760994e+00
1.482518970012973503e+00
1.465345351715324762e+00
1.449471267220126203e+00
1.437881311467476442e+00
1.420274698063866525e+00
1.403298775864285419e+00
1.388767680782661884e+00
1.370942495370225833e+00
1.353827890833094294e+00
1.337448869382783734e+00
1.321013563491213016e+00
1.305137649544105827e+00
1.290253237112008566e+00
1.276394974933440452e+00
1.261900267239041362e+00
1.246715590183742117e+00
1.234024679554499349e+00
1.216563702203305786e+00
1.201070371571840267e+00
1.187352861898223866e+00
1.173455063728922276e+00
1.158668176890502943e+00
1.146682746355234483e+00
1.132813702003033329e+00
1.119718576144447697e+00
1.107543718568803737e+00
1.094977863625584025e+00
1.083905566057692171e+00
1.071313883586592963e+00
1.060601169749676220e+00
1.050122813097770225e+00
1.038279565376429403e+00
1.027423128250708695e+00
1.017120480522724302e+00
1.005104536964420925e+00
9.953627279507447634e-01
9.857071831476740265e-01
9.773850327408212246e-01
9.670640799227944173e-01
9.601450995435319991e-01
9.506034037311699159e-01
9.444566270379848305e-01
9.347248084412492775e-01
9.255355540835020767e-01
9.174659156704264573e-01
9.095758232153766665e-01
9.015778264466278724e-01
8.937477364122314860e-01
8.854056705758170942e-01
8.774252531262827226e-01
8.699518332973048551e-01
8.627229388334463067e-01
8.557451403659889211e-01
8.482034072386290813e-01
8.408438969559938192e-01
8.339425012725876218e-01
8.264729845379805706e-01
8.209893846954825491e-01
8.140140672991080795e-01
8.080649453876108668e-01
8.016277603049043465e-01
7.960414936976304423e-01
7.899868897734502182e-01
7.846232522737823789e-01
7.796247094652091203e-01
7.741352371581928793e-01
7.678097713788869516e-01
7.626260847823934652e-01
7.578336764910749146e-01
7.525508263827779265e-01
7.462377635283036215e-01
7.413628600839614613e-01
7.358713099658127366e-01
7.308312816411535184e-01
7.261946070185921753e-01
7.208805962467284001e-01
7.169205826225615308e-01
7.131481386832876357e-01
7.091208448100919659e-01
7.045935015173344640e-01
7.003277716280976728e-01
6.963243886714256536e-01
6.920181443002146882e-01
6.878050474360891675e-01
6.833173372866276907e-01
6.793213728317802902e-01
6.749751573578889330e-01
6.718057942986763731e-01
6.680137831226155010e-01
6.639733129535911882e-01
6.597067693437239644e-01
6.557999551169192420e-01
6.522110205064177713e-01
6.484604269643391428e-01
6.451467556788710311e-01
6.416984195961343840e-01
6.381753577425175461e-01
6.346984765279648499e-01
6.311418066932704685e-01
6.281271402416099825e-01
6.238308224291625459e-01
6.208642118595649739e-01
6.182045784768093188e-01
6.148039879055332557e-01
6.121058149285074634e-01
6.087779023775748977e-01
6.054756233833382684e-01
6.026418757790361624e-01
5.993839264257873056e-01
5.962690117600403239e-01
5.936824187751595927e-01
5.912525895456105518e-01
5.887956825076261502e-01
5.862100124119329347e-01
5.840472278454124089e-01
5.807657260359676554e-01
5.779648293129536762e-01
5.754607866206797873e-01
5.734179710834076404e-01
5.710573206263848123e-01
5.685772362449661443e-01
5.657662074090326065e-01
5.631671255259581566e-01
5.608509999198202367e-01
5.587602883619943173e-01
5.563209123575163506e-01
5.541989743558041193e-01
5.523043763888515478e-01
5.501215660336808977e-01
5.479092981395465856e-01
5.459136667820239097e-01
5.438065794220292570e-01
5.418859063601656478e-01
5.396313565456852812e-01
5.372395917430980994e-01
5.352647671118903050e-01
5.333753915307297699e-01
5.312791151802598311e-01
5.293894504150835623e-01
5.273305472522311632e-01
5.256769662010364330e-01
5.240008865698362328e-01
5.220328283824043902e-01
5.204463962338087279e-01
5.183835167182309078e-01
5.166159953565384599e-01
5.148240358413401774e-01
5.128757056305081052e-01
5.114487955254686247e-01
5.094931563196248847e-01
5.077894676940281071e-01
5.060107354741056884e-01
5.046776907530815537e-01
5.031223019868025226e-01
5.012989928116510230e-01
4.998594973400392050e-01
4.981214525604246157e-01
4.963899163028704375e-01
4.953642905427239063e-01
4.940561203652381606e-01
4.923843375717752990e-01
4.908726350245997128e-01
4.892650264792035575e-01
4.880951773494548451e-01
4.868334692901551408e-01
4.853273771254978386e-01
4.837235680526547621e-01
4.825884412100984178e-01
4.805546630792761342e-01
4.790486994066709414e-01
4.781051069624555061e-01
4.766782961902567561e-01
4.751870009924494265e-01
4.738442000488802264e-01
4.725616923095853350e-01
4.712203116888959431e-01
4.701136374319010436e-01
4.689725217562712434e-01
4.678442272117837586e-01
4.664913563925083273e-01
4.654368231803648337e-01
4.642726607009898809e-01
4.630714025719124827e-01
4.618713958577314038e-01
4.605259903650328335e-01
4.594170026902695825e-01
4.583898712851776081e-01
4.570733150405061895e-01
4.558834693467221921e-01
4.552609010897517572e-01
4.544158516183335328e-01
4.535441824537262967e-01
4.526314702238293242e-01
4.514612672109951097e-01
4.504689344829489461e-01
4.495228209941417030e-01
4.484312909875713404e-01
4.471714744286441334e-01
4.463203550940678110e-01
4.454124257584738955e-01
4.447161740249200301e-01
4.437894907844882053e-01
4.426656132944039035e-01
4.417675397484113198e-01
4.410400495388825948e-01
4.399725222832565619e-01
4.390688481237147722e-01
4.382405675460494532e-01
4.373676499001671880e-01
4.362402313603006010e-01
4.355183203441730377e-01
4.346283541671434048e-01
4.338722755249083129e-01
4.330221973371647937e-01
4.321529693814765705e-01
4.313569036881209073e-01
4.305530026395175125e-01
4.298067157829881246e-01
4.289413790954963446e-01
4.283974000292283257e-01
4.276786154970573239e-01
4.268986287226460563e-01
4.260259255673399248e-01
4.251361629254355456e-01
4.245213761019602794e-01
4.237734996775954222e-01
4.229932549866479152e-01
4.222257766063630680e-01
4.214726709472981780e-01
4.208294322380464747e-01
4.199297977166606688e-01
4.193763191319747063e-01
4.185350938878565907e-01
4.180496214534738519e-01
4.172711083062604076e-01
4.166736910945850192e-01
4.158644362446072273e-01
4.153253561388782211e-01
4.142755478120183077e-01
4.138525821167454710e-01
4.130888001300499490e-01
4.126277004373049562e-01
4.120972371821299274e-01
4.111563948336065533e-01
4.105791382862575833e-01
4.100313735171058349e-01
4.095094736208289565e-01
4.090199787056744696e-01
4.084070327762320818e-01
4.077893648605135368e-01
4.073760692767317559e-01
4.067824297133865730e-01
4.060766228329331651e-01
4.054820478277913476e-01
4.050683789835590742e-01
4.045730153723450795e-01
4.040887216754244227e-01
4.035133549011997167e-01
4.028497690699521794e-01
4.022965714415513427e-01
4.018228842844518423e-01
4.014199255889229212e-01
4.007749670264134645e-01
4.002220568241101617e-01
3.997685623047829151e-01
3.993205279695047905e-01
3.988760097140996441e-01
3.982650554774311291e-01
3.977129993940388686e-01
3.972856117262816844e-01
3.968045029722343520e-01
3.962420055131155028e-01
3.959940866585973662e-01
3.956376414395003094e-01
3.949265818042824727e-01
3.944754752053148961e-01
3.939553074413289502e-01
3.937796731092065294e-01
3.932566071667122354e-01
3.929447290073440069e-01
3.926891508318928192e-01
3.922881441481050890e-01
3.917329851922661255e-01
3.912838097251090663e-01
3.909538800412104553e-01
3.905403894981041013e-01
3.902487006714027151e-01
3.897141621869709693e-01
3.894179570702592241e-01
3.889938548893517312e-01
3.886834641359400155e-01
3.883137700609147758e-01
3.879363541568250362e-01
3.877009713299342519e-01
3.873818897957710949e-01
3.869309197357602148e-01
3.865769825030677120e-01
3.862450483002835555e-01
3.858755506377767319e-01
3.856328795146856669e-01
3.853083942508468973e-01
3.849006693456922812e-01
3.846121135961199644e-01
3.842747256592591309e-01
3.840184702052819588e-01
3.837267364898458433e-01
3.834815334586140767e-01
3.832401024461840056e-01
3.829147773287467915e-01
3.826386282742268996e-01
3.823085179454853710e-01
3.819676412868036608e-01
3.815854976807363519e-01
3.814130670645448640e-01
3.812306026335984255e-01
3.807404572065233861e-01
3.803989382817631881e-01
3.802186410350958945e-01
3.800005467141092108e-01
3.797105557013593091e-01
3.794779903728278114e-01
3.792364191772623627e-01
3.789661915551928439e-01
3.786808195275950806e-01
3.784120509652553199e-01
3.781750967209510650e-01
3.779034211056257475e-01
3.776881143017480902e-01
3.774368116706235399e-01
3.771573976606438783e-01
3.769387263439409885e-01
3.767736564733905058e-01
3.765072829239047847e-01
3.762243954957847358e-01
3.760095602123835756e-01
3.758132996048624830e-01
3.756600402163945418e-01
3.754815641702817230e-01
3.752950560402411040e-01
3.750743704617070517e-01
3.749618120972803559e-01
3.746696002720698582e-01
3.744263743366388897e-01
3.742812505136611234e-01
3.740692157581219646e-01
3.739406995594707350e-01
3.737185920962207142e-01
3.734966024002670526e-01
3.732622445358391716e-01
3.730771225395018154e-01
3.729891072843715683e-01
3.727081487888434519e-01
3.725838975224247118e-01
3.723452008401703095e-01
3.720951358246086249e-01
3.718725990878112841e-01
3.717862922707625417e-01
3.716140439148769015e-01
3.714047838144769464e-01
3.712701144263474418e-01
3.710910760568427169e-01
3.709311015041416026e-01
3.707897792107043289e-01
3.705642456789347561e-01
3.704179700831095601e-01
3.702554235362852664e-01


==> figs/phase/Wirtinger_noise_scc.txt <==
0.0 72.0
0.025 71.0
0.05 60.
0.075 16.
0.1 2.

==> figs/phase/Wirtinger_scc.txt <==
500 96.0
1000 100.0
1500 100.0

==> figs/phase/cbo_noise_scc.txt <==
0.0 98.0
0.025 92.0
0.05 74.0
0.075 14.
0.1 0.

==> figs/phase/cbo_scc.txt <==
500 92.0
1000 100.0
1500 100.

==> figs/phase/mirrorcbo_noise_scc.txt <==
0.0 78.0
0.025 76.0
0.05 58.0
0.075 20.
0.1 0.

==> figs/phase/mirrorcbo_scc.txt <==
500 54.0
1000 98.0
1500 100

==> figs/phase/spherecbo_noise_scc.txt <==
0.0 73.0
0.025 68.0
0.05 64.
0.075 6.
0.1 2.0

==> figs/phase/spherecbo_scc.txt <==
500 60.0
1000 100.0
1500 100

==> figs/plane/driftconstr_diff_c.txt <==
1.823680216986010016e-01
1.523699473418278216e-01
1.363513926713946500e-01
1.222051851279469803e-01
1.097397005175863305e-01
9.829580314304064981e-02
8.630510308348257609e-02
7.572619516402848139e-02
6.682398717248211328e-02
5.886336494274672926e-02
5.253677674537347159e-02
4.558605474565998600e-02
4.019521380120031490e-02
3.509504044994991856e-02
3.069466751981338865e-02
2.686257728097669537e-02
2.323241463018310346e-02
1.990882829697470519e-02
1.743926380211232099e-02
1.494391073806524729e-02
1.269294330901349181e-02
1.082122903463869808e-02
9.216676863558334251e-03
7.647386746406571040e-03
6.552923778154078928e-03
5.555554138132376071e-03
4.772078802884808027e-03
4.219092196680686302e-03
3.839763444448139693e-03
3.463326259619954519e-03
3.164163101626319991e-03
2.967379389425049523e-03
2.766765915616767758e-03
2.666112215316773955e-03
2.549126396804660393e-03
2.460893434576247839e-03
2.363214917502811339e-03
2.300391269464231898e-03
2.244072201462933309e-03
2.198989475935786593e-03
2.144512088415017389e-03
2.112965963930445081e-03
2.085473597984886015e-03
2.037742647961497764e-03
2.020268738435429968e-03
1.992477804387564680e-03
1.977704172068861597e-03
1.955995636350223253e-03
1.944282968572905125e-03
1.931378116721456590e-03
1.909836647061324702e-03
1.897280168360939443e-03
1.894240346884564202e-03
1.882914973058895684e-03
1.870035978813607567e-03
1.861881139683810868e-03
1.848967046648941192e-03
1.847147434885752781e-03
1.841686451275207888e-03
1.834565683074777104e-03
1.831886183876747830e-03
1.825571484683213711e-03
1.819591554979946724e-03
1.820496811051215994e-03
1.816292063322613812e-03
1.812881793533629125e-03
1.810012341080396081e-03
1.808011782055382903e-03
1.804458342716943036e-03
1.802573676617047352e-03
1.803085507407613166e-03
1.802951196692412043e-03
1.802600923924352946e-03
1.804038439118389216e-03
1.803720188330218367e-03
1.804453992583790684e-03
1.805655036126983977e-03
1.803982011525799177e-03
1.803297951022166980e-03
1.804888410039048223e-03
1.803775717426814654e-03
1.804413937824031044e-03
1.805584649636134869e-03
1.805552368968520649e-03
1.807480694898806013e-03
1.808733884123124623e-03
1.808706449614791998e-03
1.809634190057735461e-03
1.809471693119874859e-03
1.809582738304223431e-03
1.809528545326208153e-03
1.810194572327439777e-03
1.810519622950455126e-03
1.811391662702594276e-03
1.810986809228917055e-03
1.810922787414986478e-03
1.811854541602914972e-03
1.811789320065671513e-03
1.812658800026866780e-03
1.812742735622939515e-03
1.812745477322028412e-03
1.812455555700494009e-03
1.812174664769554888e-03
1.812158138140591759e-03
1.812289226395539165e-03
1.812209817540440032e-03
1.812359584996717015e-03
1.812441780146925282e-03
1.812026228360568087e-03
1.812012576395464125e-03
1.812056842503691201e-03
1.812267307689525769e-03
1.812213709716459448e-03
1.812217286141941386e-03
1.812191312903624124e-03
1.812396472661457472e-03
1.812577786599500274e-03
1.812577627827750620e-03
1.812659971809829325e-03
1.812798953867711177e-03
1.812753769578656941e-03
1.812809125260441637e-03
1.812967759753618489e-03
1.812953813643354908e-03
1.813008473312857291e-03
1.813027574705909856e-03
1.813019391613132246e-03
1.812996714620098869e-03
1.813001305423510767e-03
1.813091775165520062e-03
1.813098194256852758e-03
1.813096739879939802e-03
1.813122435482313315e-03
1.813047224024470555e-03
1.813118075204665693e-03
1.813092988779079970e-03
1.813102224028020340e-03
1.813084932287162580e-03
1.813084505997375256e-03
1.813081154797395412e-03
1.813107885301041026e-03
1.813126910982029369e-03
1.813105083637749906e-03
1.813091920255192760e-03
1.813092887375075419e-03
1.813095605362190742e-03
1.813098160192229674e-03
1.813111610382439317e-03
1.813130112095425210e-03
1.813130425491581458e-03
1.813143525525235007e-03
1.813131019490162249e-03
1.813153893664056241e-03
1.813143036960049954e-03
1.813135824358695245e-03
1.813136576687561334e-03
1.813136902932594059e-03
1.813134593183868878e-03
1.813133775080901346e-03
1.813139102483410934e-03
1.813140562003266818e-03
1.813139502805779070e-03
1.813138515245519373e-03
1.813135725597136419e-03
1.813138588590847882e-03
1.813142475424982594e-03
1.813143486993679674e-03
1.813141875327582003e-03
1.813140781611050816e-03
1.813143732687476795e-03
1.813146448897880528e-03
1.813147167902246122e-03
1.813147794065816986e-03
1.813148380757533245e-03
1.813148111094168690e-03
1.813146421722531751e-03
1.813146958939259234e-03
1.813146431869730804e-03
1.813145624240923440e-03
1.813145564997236010e-03
1.813145878746773645e-03
1.813145649587818379e-03
1.813146743387607403e-03
1.813147180010951870e-03
1.813146908679869919e-03
1.813147306220422696e-03
1.813147074670537744e-03
1.813147336228298871e-03
1.813147358490378204e-03
1.813147307250588449e-03
1.813147641136944729e-03
1.813147466619322370e-03
1.813147434727592011e-03
1.813147202588972270e-03
1.813147608814348307e-03
1.813147718986688308e-03
1.813147832154315270e-03
1.813147866381929502e-03
1.813147556701315884e-03
1.813147572544993166e-03
1.813147750678994205e-03
1.813147927114669954e-03
1.813147906214195243e-03
1.813148052563755752e-03
1.813148170050184541e-03
1.813148076287115617e-03
1.813148080050122884e-03
1.813148237653339819e-03
1.813148207713452444e-03
1.813148196309271676e-03
1.813148223071472638e-03
1.813148168371007561e-03
1.813148090907394346e-03
1.813148134001174626e-03
1.813148110037202543e-03
1.813148078273450975e-03
1.813148072903015542e-03
1.813148075018286391e-03
1.813148141445284408e-03
1.813148164612211986e-03
1.813148166648472902e-03
1.813148179557470341e-03
1.813148118636992044e-03
1.813148089879565049e-03
1.813148097451703928e-03
1.813148081191733778e-03
1.813148054808075716e-03
1.813148039885583221e-03
1.813148037267689038e-03
1.813148019645652613e-03
1.813148017037506925e-03
1.813148007663922768e-03
1.813147999016824974e-03
1.813147971059170119e-03
1.813147968250663003e-03
1.813147948986681100e-03
1.813147968329260071e-03
1.813147975978419806e-03
1.813147994916684174e-03
1.813147986155770304e-03
1.813147992612625537e-03
1.813148002466838469e-03
1.813148004613667841e-03
1.813148002346371031e-03
1.813148008701735182e-03
1.813148009741781704e-03
1.813148009937968954e-03
1.813148012992882915e-03
1.813148015042501853e-03
1.813148017917308582e-03
1.813148013986551170e-03
1.813148013251130114e-03
1.813148016130239175e-03
1.813148014680007964e-03
1.813148014265141255e-03
1.813148014981183715e-03
1.813148014684828110e-03
1.813148014496256729e-03
1.813148016865777324e-03
1.813148016272344686e-03
1.813148017215865122e-03
1.813148019069503241e-03
1.813148019960517283e-03
1.813148020155378772e-03
1.813148021098879041e-03
1.813148019915243603e-03
1.813148018984186505e-03
1.813148019233084846e-03
1.813148020315294038e-03
1.813148020194006943e-03
1.813148019989607946e-03
1.813148019462789990e-03
1.813148018979530074e-03
1.813148019250836922e-03
1.813148019306241171e-03
1.813148019195458044e-03
1.813148019410972282e-03
1.813148019317907620e-03
1.813148019294717837e-03
1.813148018884893535e-03
1.813148018595801001e-03
1.813148018726556867e-03
1.813148018918731052e-03
1.813148019089364090e-03
1.813148018948510182e-03
1.813148019039575575e-03
1.813148019181821816e-03
1.813148019267724021e-03
1.813148019387826517e-03
1.813148019528768463e-03
1.813148019549008999e-03
1.813148019692131709e-03
1.813148019710210347e-03
1.813148019617818324e-03
1.813148019741952317e-03
1.813148019754941710e-03
1.813148019797200441e-03
1.813148019812041867e-03
1.813148019799042717e-03
1.813148019764410047e-03
1.813148019742136848e-03
1.813148019785835834e-03
1.813148019738811166e-03
1.813148019761305759e-03
1.813148019694468382e-03
1.813148019691873019e-03
1.813148019721165342e-03
1.813148019721925368e-03
1.813148019720633216e-03
1.813148019730370219e-03
1.813148019712304592e-03
1.813148019721626345e-03
1.813148019730295626e-03
1.813148019733812778e-03
1.813148019737110270e-03
1.813148019726273019e-03
1.813148019732916359e-03
1.813148019732083041e-03
1.813148019729601303e-03
1.813148019734987402e-03
1.813148019741698180e-03
1.813148019740986943e-03
1.813148019733480578e-03
1.813148019738890530e-03
1.813148019736216671e-03
1.813148019743220834e-03
1.813148019745131631e-03
1.813148019743993219e-03
1.813148019744750643e-03
1.813148019744543126e-03
1.813148019739433715e-03
1.813148019740655177e-03
1.813148019741508011e-03
1.813148019745649013e-03
1.813148019746560393e-03
1.813148019742964745e-03
1.813148019743451985e-03
1.813148019743492535e-03
1.813148019744806154e-03
1.813148019744240417e-03
1.813148019744304168e-03
1.813148019744122239e-03
1.813148019742379709e-03
1.813148019741297459e-03
1.813148019741367715e-03
1.813148019742909884e-03
1.813148019743025677e-03
1.813148019744993938e-03
1.813148019744253645e-03
1.813148019744423214e-03
1.813148019744641355e-03
1.813148019745637520e-03
1.813148019746348757e-03
1.813148019746978461e-03
1.813148019746170080e-03
1.813148019745367337e-03
1.813148019744840415e-03
1.813148019745262603e-03
1.813148019744725056e-03
1.813148019744497156e-03
1.813148019745219018e-03
1.813148019745119055e-03
1.813148019745014971e-03
1.813148019744844535e-03
1.813148019745029283e-03
1.813148019744651330e-03
1.813148019744631597e-03
1.813148019744464630e-03
1.813148019744811792e-03
1.813148019744790325e-03
1.813148019745339365e-03
1.813148019745109080e-03
1.813148019745213380e-03
1.813148019745215766e-03
1.813148019745160688e-03
1.813148019745154833e-03
1.813148019745488984e-03
1.813148019745587213e-03
1.813148019745686309e-03
1.813148019745805571e-03
1.813148019745860432e-03
1.813148019745734014e-03
1.813148019745680888e-03
1.813148019745724473e-03
1.813148019745750711e-03
1.813148019745489852e-03
1.813148019745122958e-03
1.813148019744860798e-03
1.813148019745235932e-03
1.813148019745505464e-03
1.813148019745224005e-03
1.813148019745595670e-03
1.813148019745576805e-03
1.813148019745617354e-03
1.813148019745729677e-03
1.813148019745752662e-03
1.813148019745906836e-03
1.813148019746519410e-03
1.813148019746440914e-03


==> figs/plane/driftconstrcboAckleyPlane_diff.txt <==
1.178710953141356654e+00
1.077843357193764007e+00
9.893792296228887118e-01
9.072143662317515567e-01
8.274535823561062209e-01
7.526768453155874283e-01
6.898729854856933130e-01
6.308359789850640498e-01
5.779454989178690605e-01
5.271080610572611569e-01
4.825737659022330539e-01
4.399965020389685622e-01
4.058116562434930241e-01
3.691913322224835703e-01
3.391843980643136081e-01
3.088705330045625197e-01
2.835335141524095715e-01
2.577619942499466688e-01
2.353911212467765246e-01
2.140959593115970561e-01
1.947602521896638905e-01
1.782862402289864256e-01
1.630775242864350438e-01
1.492793006626230157e-01
1.364394499120385740e-01
1.247835449613465680e-01
1.146664178849374355e-01
1.046876123504862782e-01
9.591238686988928785e-02
8.748695093937425282e-02
7.966770196409173055e-02
7.310541528459971183e-02
6.692712204872097725e-02
6.153875569307632604e-02
5.597026163395325826e-02
5.128977000997050201e-02
4.716539244401521391e-02
4.299013118175646492e-02
3.925140817404688953e-02
3.606648962172067513e-02
3.288820687309765289e-02
3.010828010066749633e-02
2.748427016228654346e-02
2.521687272382750616e-02
2.310249994506041391e-02
2.110027596161296107e-02
1.927459441397591164e-02
1.767095590974034763e-02
1.645582322968790201e-02
1.511837159566203383e-02
1.377186065446223823e-02
1.276415601819827841e-02
1.170019625138821878e-02
1.077364737206118472e-02
9.874236369693185564e-03
9.167968983028114069e-03
8.488023562803254443e-03
7.792865208826718453e-03
7.291327232570077137e-03
6.825929687394369401e-03
6.223717444174978186e-03
5.776747429162559268e-03
5.400153157131460172e-03
5.020367158205619150e-03
4.743796011147057880e-03
4.455359863598068806e-03
4.124506220506587821e-03
3.884543417438023668e-03
3.653422513345130646e-03
3.435235504448675564e-03
3.225065160469355301e-03
3.052651596839847919e-03
2.892800128981424558e-03
2.746700085021347524e-03
2.596724129266589094e-03
2.480056032680891861e-03
2.380009681918709638e-03
2.282141188545555588e-03
2.196249998171421764e-03
2.125840178195685572e-03
2.040405753505739918e-03
1.968567300416247494e-03
1.906962952811403237e-03
1.854730276945976966e-03
1.813442125929493141e-03
1.767539375425762572e-03
1.726533268893402050e-03
1.682114979368186120e-03
1.655608121341841559e-03
1.631817570042340621e-03
1.599870553600307938e-03
1.580665555606719248e-03
1.558105460921313220e-03
1.539865081433740030e-03
1.528486423016880763e-03
1.511995986803578006e-03
1.496015420717143043e-03
1.483007038348000501e-03
1.471504571214445533e-03
1.461318149632718621e-03
1.451646723476075068e-03
1.440319164874169673e-03
1.434441583570415357e-03
1.427623372468626081e-03
1.420037469901041117e-03
1.415092771204754310e-03
1.406970901536149345e-03
1.401772445705882055e-03
1.397386115044758252e-03
1.390764436206101250e-03
1.387023997702166141e-03
1.383970858994084188e-03
1.380723113853367422e-03
1.377505208344442615e-03
1.374815935503483424e-03
1.372095527307387250e-03
1.369733355587485603e-03
1.368292562973628989e-03
1.366703269552992919e-03
1.365979000164189430e-03
1.364809325857067488e-03
1.363243810009453485e-03
1.362343196112351202e-03
1.360001751145984610e-03
1.358829829551058254e-03
1.357876299857462476e-03
1.357212037059259743e-03
1.356054931637449027e-03
1.355629137551123608e-03
1.354752062581101842e-03
1.354836513451363345e-03
1.354032522244303163e-03
1.352847205247728656e-03
1.351938103130765657e-03
1.351599814820174210e-03
1.351228397586383412e-03
1.350684212877720442e-03
1.350569056314762564e-03
1.350059445356064118e-03
1.349694941049476432e-03
1.349477746035530413e-03
1.349380029327433561e-03
1.348661381242993685e-03
1.348580410516299387e-03
1.348295811018308506e-03
1.348263656666637235e-03
1.348089443180510534e-03
1.347951008750242295e-03
1.347743226431400310e-03
1.347474737792168052e-03
1.347447679823360247e-03
1.347384399860891658e-03
1.347330720745737497e-03
1.347392494347956658e-03
1.347331835877472062e-03
1.347306633791864631e-03
1.347268688816355506e-03
1.347172993305375665e-03
1.347425764835182352e-03
1.347353040754053913e-03
1.347292043097329892e-03
1.347266984017494399e-03
1.347303225836690276e-03
1.347265142121067353e-03
1.347164314773948747e-03
1.347153579181550398e-03
1.347112187399914082e-03
1.347064914177032932e-03
1.347032410257402880e-03
1.346971335812585831e-03
1.346910754793644244e-03
1.346925418123499051e-03
1.346888034714722711e-03
1.346852048318471565e-03
1.346866305958031428e-03
1.346839205523425167e-03
1.346834795014533901e-03
1.346824000593110785e-03
1.346785569288106539e-03
1.346781869015377256e-03
1.346760041881342159e-03
1.346784170125972296e-03
1.346753605506559402e-03
1.346735745660316858e-03
1.346719887025489429e-03
1.346705822437149975e-03
1.346728251131930516e-03
1.346707124881937629e-03
1.346698926736659974e-03
1.346663197012485215e-03
1.346666411918081294e-03
1.346641158985667931e-03
1.346627996476382292e-03
1.346620469801347759e-03
1.346623779969853812e-03
1.346621990661755639e-03
1.346615715351642080e-03
1.346609120954714257e-03
1.346601088745271770e-03
1.346602479282584669e-03
1.346591421587601482e-03
1.346583620196025767e-03
1.346576379847547883e-03
1.346563895470563642e-03
1.346552359055945558e-03
1.346548220117085078e-03
1.346545309753937767e-03
1.346543558022926870e-03
1.346536530278017200e-03
1.346516613373089375e-03
1.346513901293744852e-03
1.346504342172649259e-03
1.346502278271896483e-03
1.346498462546333059e-03
1.346497008721790753e-03
1.346494059699915313e-03
1.346491006688359943e-03
1.346490155664521087e-03
1.346488751878184998e-03
1.346485081149795780e-03
1.346482436074616061e-03
1.346479026173191687e-03
1.346478605351493236e-03
1.346478444525911217e-03
1.346475224570447280e-03
1.346475517361275537e-03
1.346472691129138328e-03
1.346472513950390526e-03
1.346471571517028273e-03
1.346468428768087195e-03
1.346469711734188824e-03
1.346470708152857753e-03
1.346468731993361945e-03
1.346467367079246186e-03
1.346466875175373083e-03
1.346466820696474477e-03
1.346466378805501228e-03
1.346465891457834883e-03
1.346465658681271450e-03
1.346465743482189907e-03
1.346466162072292158e-03
1.346466148483321064e-03
1.346466403345151922e-03
1.346466448089184836e-03
1.346466370669813575e-03
1.346466092018237587e-03
1.346466712336294490e-03
1.346466155390968478e-03
1.346465608900240590e-03
1.346465310483187586e-03
1.346465105622972856e-03
1.346464729385239397e-03
1.346464461382497870e-03
1.346464108763638845e-03
1.346464053107614568e-03
1.346463861142377025e-03
1.346463902752776179e-03
1.346463726390248949e-03
1.346463599107334706e-03
1.346463356645526263e-03
1.346463305600575444e-03
1.346463173584882579e-03
1.346463097585965784e-03
1.346463046301799851e-03
1.346463039968559278e-03
1.346462982119835637e-03
1.346462920465302813e-03
1.346462864130590310e-03
1.346462830835139061e-03
1.346462802682758027e-03
1.346462775862919143e-03
1.346462743497627490e-03
1.346462743782634100e-03
1.346462756821116286e-03
1.346462772519388179e-03
1.346462754259585004e-03
1.346462764912816990e-03
1.346462758759213538e-03
1.346462749846851588e-03
1.346462721022953024e-03
1.346462702917139952e-03
1.346462669828310315e-03
1.346462669106081832e-03
1.346462673747888519e-03
1.346462668087928605e-03
1.346462640855855455e-03
1.346462632347014037e-03
1.346462627941098300e-03
1.346462627620803945e-03
1.346462631317796527e-03
1.346462626198477930e-03
1.346462625344047688e-03
1.346462613355268144e-03
1.346462614737929274e-03
1.346462620933819212e-03
1.346462622704867147e-03
1.346462630798854216e-03
1.346462639079783977e-03
1.346462642709898416e-03
1.346462642762839574e-03
1.346462641105341000e-03
1.346462637524902103e-03
1.346462631041286375e-03
1.346462631801581631e-03
1.346462633041778162e-03
1.346462638261620298e-03
1.346462646100775404e-03
1.346462627470446354e-03
1.346462623495057976e-03
1.346462620672271701e-03
1.346462610630480301e-03
1.346462598936706530e-03
1.346462573651469518e-03
1.346462577596034462e-03
1.346462551824878636e-03
1.346462549628692044e-03
1.346462523951031526e-03
1.346462510389167654e-03
1.346462483721882738e-03
1.346462461560689067e-03
1.346462438123134219e-03
1.346462434344091819e-03
1.346462416994372285e-03
1.346462328236569311e-03
1.346462303839022828e-03
1.346462241043607476e-03
1.346462160910415944e-03
1.346462125848624583e-03
1.346462116760240892e-03
1.346462000199539696e-03
1.346461886507940376e-03
1.346461876424744379e-03
1.346461786220648016e-03
1.346461689626630726e-03
1.346461569364808090e-03
1.346461468648543552e-03
1.346461299617377318e-03
1.346461106614211135e-03
1.346460877911112141e-03
1.346460656949585721e-03
1.346460439933499413e-03
1.346460129681252994e-03
1.346459715892227380e-03
1.346459302843631620e-03
1.346458886367382949e-03
1.346458512402986391e-03
1.346458113837741563e-03
1.346457580327253172e-03
1.346457227335271390e-03
1.346456757803179798e-03
1.346456235783236467e-03
1.346455496559535985e-03
1.346454505777033720e-03
1.346453551782079506e-03
1.346452859439077566e-03
1.346451746426036459e-03
1.346450654866276561e-03
1.346449512204948374e-03
1.346448623879359504e-03
1.346447491953943476e-03
1.346446185464654109e-03
1.346445063994993483e-03
1.346443541193653812e-03
1.346442052301389559e-03
1.346440300804037891e-03
1.346438687879963425e-03
1.346437402484219805e-03
1.346435599531615535e-03
1.346433724731545788e-03
1.346431599197527897e-03
1.346429762011601503e-03
1.346428287631727455e-03
1.346426501366837329e-03
1.346424450453960302e-03
1.346421950082872174e-03
1.346420324834146859e-03
1.346417624293129271e-03
1.346415400621427637e-03
1.346413288532565108e-03
1.346412075583468043e-03
1.346409572811073548e-03
1.346406619939053946e-03
1.346403912517759628e-03
1.346401323288146578e-03
1.346397754105425936e-03
1.346394919980206922e-03
1.346392328341702426e-03
1.346389062526136965e-03
1.346386047956149665e-03
1.346383172063149577e-03
1.346380141875486939e-03
1.346377106995222742e-03
1.346373826810824985e-03
1.346368428442669060e-03
1.346365007790088211e-03
1.346360549247877436e-03
1.346357499482632837e-03
1.346354138232676084e-03
1.346351370377254445e-03
1.346347579621032069e-03


==> figs/plane/mirror_diff_c.txt <==
1.869792918256329151e-01
1.384274673038659309e-01
1.057101122778233010e-01
8.601401001573337479e-02
7.106558079822213048e-02
5.877338099035134961e-02
4.840085742998304769e-02
4.040212818200918099e-02
3.312321638730591350e-02
2.793600723200343611e-02
2.350973212847144028e-02
1.968240638783201255e-02
1.692013951886862586e-02
1.457475506103860820e-02
1.233426301185311207e-02
1.042525829430263236e-02
8.944478738445615917e-03
7.532846553849704974e-03
6.344754900705775781e-03
5.573831072479948703e-03
4.756406956408541255e-03
4.212881025280152889e-03
3.671319295082720990e-03
3.241806592658917456e-03
2.908243267830093633e-03
2.642469531169079795e-03
2.451706854349904301e-03
2.275165922646650053e-03
2.144100934218612971e-03
1.971804208565808899e-03
1.845951741138194407e-03
1.759275920412139115e-03
1.684565690579908860e-03
1.608816711911723474e-03
1.547971708249144211e-03
1.493280830387291088e-03
1.420038542504255263e-03
1.356235582338133783e-03
1.292338734859682734e-03
1.237786450077868689e-03
1.196212475357517555e-03
1.157220106593469331e-03
1.118163631482520497e-03
1.082426922960254279e-03
1.040499935567018456e-03
1.004451632217937028e-03
9.804320684901458947e-04
9.527208530347882048e-04
9.336315286153937330e-04
9.106510414485232763e-04
8.906835056000930121e-04
8.681659028247301841e-04
8.543774858376658021e-04
8.369710928511065167e-04
8.195184999092518892e-04
8.031290012994893529e-04
7.821358883741644794e-04
7.660275159413294441e-04
7.496904275639710040e-04
7.347720428414092038e-04
7.219354320681260068e-04
7.100593564124060711e-04
7.003463042642986717e-04
6.887499044593132190e-04
6.784943483643034135e-04
6.689718340210465365e-04
6.594940237514059509e-04
6.505550868575050560e-04
6.434773814654716701e-04
6.350840713493713504e-04
6.255432148728860831e-04
6.187047868547883344e-04
6.100413222738722708e-04
6.018882390677329167e-04
5.935950741271121475e-04
5.875214184357822542e-04
5.797213004696042228e-04
5.713758786968228202e-04
5.648360751804009511e-04
5.580717058801290239e-04
5.522846920438541883e-04
5.465284850177599052e-04
5.410080555646770402e-04
5.344265205805529039e-04
5.285739559732927778e-04
5.218874701865231381e-04
5.158182969513544838e-04
5.101972159636065842e-04
5.052117872121342224e-04
4.999426566266900514e-04
4.947376908503290684e-04
4.906521407994838928e-04
4.851973620286924348e-04
4.804407038431408893e-04
4.763990268052223928e-04
4.727774567926790574e-04
4.680574240561032962e-04
4.639390063334078830e-04
4.603960355419229895e-04
4.566391229487392462e-04
4.519376312273961109e-04
4.484227093384462949e-04
4.447336719809818714e-04
4.409952456314575179e-04
4.381566572180189772e-04
4.343923615357516647e-04
4.309869849688963313e-04
4.273349942153542211e-04
4.239228152176105643e-04
4.203980755308060519e-04
4.174412388458442020e-04
4.145253477058530485e-04
4.112231323455374727e-04
4.081461712239375537e-04
4.046613155534995159e-04
4.016161067130273967e-04
3.982012343303930257e-04
3.957922812195588239e-04
3.919397433567642754e-04
3.888888063288963872e-04
3.862264195494486069e-04
3.826980711745730721e-04
3.803697003441752615e-04
3.765958847094633718e-04
3.741613764779451435e-04
3.698323295511806211e-04
3.671140713800479590e-04
3.629004344565470034e-04
3.610804573061623989e-04
3.581815848720461444e-04
3.555948344346693485e-04
3.526284819533989688e-04
3.496570845374075815e-04
3.466103891027224443e-04
3.432419156540270902e-04
3.403532797608773319e-04
3.374776462947042042e-04
3.343217027856027704e-04
3.303355832978514947e-04
3.277909328291061185e-04
3.251276497212991475e-04
3.217448986429161583e-04
3.179796236761147938e-04
3.149530022771039931e-04
3.124311258004272085e-04
3.102231136815283711e-04
3.065795170356800780e-04
3.037687510634319837e-04
3.005795242614929248e-04
2.978045005361238708e-04
2.941826541884350141e-04
2.911283115072875027e-04
2.875342985470459600e-04
2.840086367022895603e-04
2.798297994230417008e-04
2.761858876302692258e-04
2.734482526417045148e-04
2.696726511282745509e-04
2.653023116552130048e-04
2.621876465463243884e-04
2.584863326002711007e-04
2.557341110420104677e-04
2.513759237923592028e-04
2.480502163131693472e-04
2.441519173567419619e-04
2.405967413145372201e-04
2.378723158923328829e-04
2.341778462481494000e-04
2.306790525116648213e-04
2.277637479000221810e-04
2.238704635823519863e-04
2.206773800983111578e-04
2.165683312411180212e-04
2.130298192088221664e-04
2.094326924921295402e-04
2.059220687474297982e-04
2.031146038679393839e-04
2.000242966934648076e-04
1.961189544838255359e-04
1.917802006537388062e-04
1.877528596277222366e-04
1.840563251576100260e-04
1.811117094568425248e-04
1.778501048620084670e-04
1.747488439601822992e-04
1.713201400737449543e-04
1.672990580695748498e-04
1.638234548792768034e-04
1.606580095128066587e-04
1.576607375044803425e-04
1.542487848427137999e-04
1.509518400984858927e-04
1.482132219061727029e-04
1.449480808502884006e-04
1.424335207500744874e-04
1.394582423426688194e-04
1.358716291496811653e-04
1.328286561087312653e-04
1.309454023029809819e-04
1.279149767766697969e-04
1.252194419067373941e-04
1.218000043466746783e-04
1.185147824327771490e-04
1.159939391177628425e-04
1.131259181561835003e-04
1.112517976117167822e-04
1.087046199521444654e-04
1.062312340590747001e-04
1.037925727387815298e-04
1.014557419053043998e-04
9.955322334826752055e-05
9.740915047650429231e-05
9.527578039906916348e-05
9.304338163413271247e-05
9.075155512534828983e-05
8.856667369889643904e-05
8.621102104556115943e-05
8.422545494942292965e-05
8.245705876383220643e-05
8.033390066000235341e-05
7.854498568796045108e-05
7.647701997781696046e-05
7.484697411331553136e-05
7.331899412299532743e-05
7.159079793169666607e-05
6.963063456580111902e-05
6.785552436779974418e-05
6.589702598269792284e-05
6.413900145510918955e-05
6.257048514949110234e-05
6.098463190636888286e-05
5.970042763661705001e-05
5.833378933333368584e-05
5.681247218682979494e-05
5.527500207686986692e-05
5.399914418600488761e-05
5.272155029525791474e-05
5.110226515901675919e-05
4.989284497522665886e-05
4.870426966915344225e-05
4.766156713509794775e-05
4.657358302458588779e-05
4.548414032449013962e-05
4.419898240733922745e-05
4.314246242925045817e-05
4.217634881118906352e-05
4.131712297891642239e-05
4.054239755406041060e-05
3.957545806530289199e-05
3.864260830750993473e-05
3.786791616406658969e-05
3.677000687377056381e-05
3.583495314878737116e-05
3.511802694203424086e-05
3.453220771089830017e-05
3.381371985154588101e-05
3.314808130456187364e-05
3.240983526372819234e-05
3.153182921953568102e-05
3.078053763695114012e-05
3.013764967595699643e-05
2.931051928244830177e-05
2.872562945045876976e-05
2.822525440410132629e-05
2.760944486286349565e-05
2.704270663817884171e-05
2.652471238369345660e-05
2.585520361411626882e-05
2.543501061878816646e-05
2.490816028556747189e-05
2.430588639172518467e-05
2.375346141263002891e-05
2.320554824576726149e-05
2.280434468644082477e-05
2.232374552367981117e-05
2.186341063452599306e-05
2.145473972937104467e-05
2.091081069669002736e-05
2.047226874081294173e-05
1.999695064850811796e-05
1.939015827685975043e-05
1.901163276472608857e-05
1.857251502750497906e-05
1.811868140706085069e-05
1.775696320604641077e-05
1.744069260585324330e-05
1.708748945449220613e-05
1.674293057796338106e-05
1.637309157986353912e-05
1.602166941591580437e-05
1.576110937410185071e-05
1.540282681322313463e-05
1.508436668300797598e-05
1.466502505562616416e-05
1.425795033746266238e-05
1.399394773410470567e-05
1.375893342848639705e-05
1.353396887415632829e-05
1.327871386964986976e-05
1.305180044806183262e-05
1.282038995305702689e-05
1.259912512476133553e-05
1.233693080502462519e-05
1.211579015403319159e-05
1.186251735496546042e-05
1.170758440196261652e-05
1.150923589239326642e-05
1.126894430667988477e-05
1.107437631800714734e-05
1.088686593370184461e-05
1.073988738025413682e-05
1.051519093261072035e-05
1.030719015994826329e-05
1.006183534393007769e-05
9.863569859972907050e-06
9.657754528738191226e-06
9.439427112943156662e-06
9.294633677291414908e-06
9.120143653286263250e-06
8.930488564818978267e-06
8.738322126573387785e-06
8.575847870925348260e-06
8.424060716003440395e-06
8.284355712236784783e-06
8.097076556885324795e-06
7.946443770826243385e-06
7.781755039986398492e-06
7.642024443848484443e-06
7.523139435193602960e-06
7.371983332174431180e-06
7.205730566935181568e-06
7.083585756316026121e-06
6.938007233158018848e-06
6.784003495376444574e-06
6.668365474526322009e-06
6.556201835407911582e-06
6.402869959359983189e-06
6.278483795685558700e-06
6.170050634735946992e-06
6.052517464472249563e-06
5.923392963756957663e-06
5.834372399042724268e-06
5.732752389552231140e-06
5.635912545615076138e-06
5.528167186972803833e-06
5.415405650468401405e-06
5.333234617813186071e-06
5.275746919457163796e-06
5.199686337537383373e-06
5.137557482897690897e-06
5.049152282074188431e-06
4.997493208782981098e-06
4.940393539628145786e-06
4.882801593581780586e-06
4.817808300445898360e-06
4.772110970918890351e-06
4.714592404223512207e-06
4.659310885440110700e-06
4.609692914392488402e-06
4.555874808243848890e-06
4.503412744974584686e-06
4.443882092671199678e-06
4.389210325215086568e-06
4.325826114006892112e-06
4.280671010838322087e-06
4.216293290629041171e-06
4.143201524617408680e-06
4.037455339719954900e-06
3.951438264900852442e-06
3.897447068761610741e-06
3.824009271486653890e-06
3.735700570478653478e-06
3.621511649252841222e-06
3.499736033877605205e-06
3.436397881256814966e-06
3.320828479072094051e-06
3.248308132522966772e-06
3.118362982687378086e-06
2.988282571754866687e-06
2.914022359617166282e-06
2.864184207158369356e-06
2.774903454458741538e-06
2.650897593614001429e-06
2.577996442717048264e-06
2.523785853114654500e-06
2.458375405860192956e-06
2.434563637584098325e-06
2.384902235984916764e-06
2.310301270449781572e-06
2.264276166219319924e-06
2.210893042444260989e-06
2.199897451406220978e-06
2.175000226607123260e-06
2.145316138751572244e-06
2.126609376784400600e-06
2.113686036242168351e-06
2.101727595679918401e-06
2.080139945371719723e-06
2.075536611261961248e-06


==> figs/plane/mirrorcboAckleyPlane_diff.txt <==
1.330165489744733254e+00
1.285660482562158036e+00
1.232132255698440426e+00
1.175228905062806861e+00
1.123323937869287414e+00
1.066500854116355645e+00
1.009093112502460032e+00
9.491488709379082289e-01
9.023416572934733759e-01
8.589423680208012613e-01
8.110272076022689847e-01
7.830124828172387863e-01
7.544485925903045009e-01
7.231167272626297660e-01
7.007538816149478933e-01
6.624029882787950685e-01
6.292759866113371015e-01
6.058968971316766039e-01
5.782323447879865741e-01
5.669896599949512117e-01
5.512005480474601038e-01
5.251038587831662330e-01
5.028277280926451986e-01
4.878755247302039577e-01
4.678586361677971595e-01
4.389138262745422292e-01
4.252139124125556280e-01
4.053228628586111881e-01
3.905348950906927796e-01
3.748892085632224980e-01
3.546188193701035885e-01
3.438877669832844930e-01
3.284765019662493901e-01
3.023184358420885620e-01
2.858394970942889635e-01
2.582347569944616339e-01
2.488116288085481798e-01
2.320547837689296566e-01
2.217195320234467415e-01
2.074061176292924802e-01
1.955269296815147217e-01
1.869594852396839202e-01
1.822496288398882114e-01
1.753052442718358583e-01
1.661582828227101682e-01
1.630485036209951000e-01
1.571119887584843666e-01
1.487649632101401831e-01
1.416466551941437391e-01
1.280343092580541464e-01
1.156392746511794301e-01
1.093177194740402036e-01
1.024883205421777826e-01
9.771590456091788779e-02
9.436859806129485606e-02
9.118036177747981808e-02
8.480823044549549994e-02
7.915222243971230254e-02
7.665344185393103971e-02
7.658973520249044709e-02
7.151161125951033259e-02
6.981161347222726576e-02
6.685018978200482631e-02
6.439262051002324350e-02
6.147913086650339670e-02
5.667343372350178154e-02
5.672117150193603519e-02
5.819298883180507725e-02
5.849291336681768788e-02
5.633143612011351498e-02
4.794769014807071655e-02
4.795715765770977579e-02
4.516779517269574329e-02
4.164375733081529529e-02
4.023792744451355069e-02
3.534013472236152004e-02
3.503235891940360835e-02
3.509250726525668662e-02
2.961637009781172697e-02
2.753198162338994781e-02
2.583155891165981807e-02
2.362217103119631026e-02
2.462181960890460347e-02
2.249933793626895939e-02
2.138477459690144022e-02
1.996257053593927105e-02
2.000282712584890848e-02
1.904555973531337279e-02
1.850168783773632752e-02
1.861556593779038066e-02
1.769113248668035057e-02
1.563109364049590846e-02
1.748567506857834353e-02
1.585952025423327527e-02
1.412807312830620388e-02
1.449935036187156856e-02
1.413065144658482916e-02
1.358395068636101058e-02
1.343496421676920044e-02
1.420744720975242181e-02
1.333902875910927127e-02
1.175041550342197615e-02
1.234884604732772000e-02
1.127875558405687893e-02
1.027578898046809831e-02
1.037558100996422393e-02
9.135630955406166126e-03
7.731643393262203033e-03
8.045644125971508631e-03
8.316409160771533540e-03
7.447644506442622873e-03
6.859924398141619382e-03
6.656410344900809059e-03
6.293365281855639072e-03
6.097461793286459292e-03
5.525422020047031195e-03
5.465517375612216275e-03
5.635664064499831989e-03
4.912120494748650756e-03
4.670421393819090307e-03
4.758693769208556697e-03
4.335376788230780286e-03
3.725491384298772104e-03
3.822537748304187695e-03
4.209716014660455641e-03
3.669271328422365683e-03
3.567674458674420773e-03
3.470926865142855838e-03
3.606774682388045467e-03
3.242734660409609532e-03
3.280617049771736207e-03
3.068655839992317884e-03
2.463766062554761330e-03
2.655346666532880373e-03
2.581019443172604885e-03
2.119519775317905627e-03
2.066732025221832379e-03
2.045785360991503234e-03
2.192781179331337957e-03
1.876290585575953688e-03
2.014492571773517527e-03
1.499223796739255566e-03
1.385796416332115387e-03
1.210489669521648548e-03
1.191516998468761116e-03
1.147323636854931210e-03
1.111683436541253045e-03
1.011923075446870832e-03
9.603836800714365398e-04
8.978014588935980802e-04
9.569723094134713511e-04
8.460435034308894141e-04
8.629529936645097786e-04
8.520518311787995524e-04
7.993453044128949816e-04
8.136808462725904183e-04
8.900163970134895592e-04
1.025921699885615126e-03
1.100593174176594559e-03
1.000828407833426366e-03
1.125162264802385178e-03
1.191344960334034296e-03
1.098841701340982175e-03
1.052886088681789399e-03
1.084529438798739406e-03
1.091923730200392625e-03
8.618056568284888355e-04
7.479098407518796265e-04
8.711593920705055496e-04
8.926674408845629988e-04
7.149009362846411560e-04
6.939142825853456507e-04
6.099194779589887927e-04
5.705567407587190708e-04
6.002132357603555141e-04
6.360626668369487877e-04
5.675047913241838392e-04
6.157273288560674270e-04
6.490874762653472702e-04
6.364187478977466946e-04
5.974929634105894012e-04
6.216124759937267583e-04
4.796595194822358293e-04
3.940482561870535918e-04
4.015198272050837032e-04
3.427028613906919156e-04
3.884776366239336108e-04
4.023007920267823419e-04
3.759955623706674570e-04
4.080912462202963419e-04
4.876041280470225724e-04
5.204041010875572974e-04
3.539746073624697891e-04
3.714283290724918938e-04
3.175848839135762174e-04
2.942054288298081091e-04
2.914878056511638880e-04
2.924046028843756292e-04
2.862730851429481677e-04
2.495154120873793692e-04
2.366447260417100357e-04
1.934024135998264145e-04
1.837547551824427329e-04
1.707371348651593390e-04
1.690563275967418638e-04
1.592135326194214220e-04
1.678663010670064439e-04
1.442727342420614689e-04
1.405459717975288180e-04
1.526375915971902447e-04
1.545767911477727199e-04
1.673633809394075580e-04
1.460660681829228566e-04
1.288857282379424121e-04
1.277835014449164256e-04
1.256018472868678968e-04
1.084632345852275264e-04
1.060833055397672410e-04
1.009531034393473863e-04
1.026204879741575313e-04
1.033819448201825727e-04
9.769482204961547531e-05
9.231701959039833151e-05
8.915788100856898203e-05
8.523177893122852963e-05
8.320969094562567466e-05
8.123495179976414143e-05
8.125670664768845316e-05
7.675952006166533747e-05
7.750718081598677821e-05
7.919099061596931901e-05
7.164785559410885411e-05
7.099251385006885963e-05
6.980953705310120449e-05
7.089128422167766987e-05
6.803129853384735481e-05
6.735878484461395581e-05
6.302625920452451902e-05
6.065186682257919565e-05
5.712065044817096001e-05
5.584868809299425646e-05
5.322698550475383431e-05
5.118243086383320387e-05
5.011638227262447015e-05
4.991882945362938244e-05
4.933920872434990006e-05
4.814600452008228903e-05
4.650782122701835488e-05
4.621546881576573301e-05
4.497140359837358047e-05
4.516246122956689446e-05
4.168901276369100351e-05
4.085370464208153748e-05
3.950331440416649046e-05
3.808935271857087705e-05
3.752638133860035857e-05
3.692271378739978162e-05
3.674670830215170264e-05
3.657216440202107810e-05
3.526064734827022152e-05
3.353677959768278826e-05
3.258278259156171841e-05
3.138654823451772724e-05
3.051568160659369163e-05
3.029033815954180754e-05
3.002537881869810142e-05
3.033949425132970865e-05
2.963015981525037796e-05
2.842051951574627817e-05
2.755621128471440323e-05
2.678574810012680383e-05
2.604321153321734883e-05
2.532492041582212809e-05
2.444204163359339706e-05
2.440716354484599593e-05
2.336394274422784348e-05
2.270374513581164722e-05
2.203780633459469468e-05
2.084650544799959308e-05
2.063107585315779641e-05
2.017192111222991722e-05
1.962336007451430806e-05
1.927344038531745974e-05
1.915397865031493550e-05
1.861288926164337746e-05
1.795990397450070489e-05
1.754606108543579315e-05
1.673468743880978765e-05
1.627805782741718031e-05
1.594071412516814875e-05
1.558200863804831587e-05
1.537736356982362585e-05
1.501265420432413893e-05
1.439621679118005034e-05
1.417402197426843367e-05
1.389072479748049119e-05
1.384764892743862110e-05
1.359214194851331210e-05
1.293791832998191462e-05
1.261211892787251812e-05
1.248380053851107158e-05
1.237578749705029260e-05
1.229556459885416176e-05
1.208302834762617143e-05
1.171435560747691473e-05
1.158683565303426864e-05
1.101935800110353486e-05
1.105567607713967597e-05
1.110817341024189282e-05
1.084734721856987134e-05
1.070144220661068253e-05
1.094139547182756660e-05
1.035558516379748160e-05
1.026762228671505877e-05
1.005457864409644686e-05
9.250696057051197843e-06
8.744596844763034469e-06
8.621512377484110524e-06
8.576996065400084809e-06
8.406814354397491282e-06
8.122209931782028731e-06
7.868317335154420463e-06
7.793316935410056815e-06
7.420626815170319813e-06
7.345985329133654269e-06
7.150944955547045352e-06
7.095585728590775186e-06
6.884548137897096328e-06
6.618714389850614459e-06
6.575945476485023148e-06
6.450190130700705542e-06
6.246637792079985660e-06
5.966881336317279537e-06
5.803955340122894345e-06
5.716357017592183876e-06
5.572649539847132940e-06
5.419282526446356157e-06
5.301672823295373712e-06
5.168872219643136755e-06
5.061463991331814231e-06
4.951205554249969325e-06
4.849454885792678462e-06
4.720218561726498490e-06
4.582466807493492555e-06
4.446844037507094810e-06
4.305244775823039244e-06
4.193058840860452822e-06
4.076042989884181700e-06
4.017167682144971940e-06
3.907910101354990238e-06
3.811717085747356971e-06
3.767526264049076574e-06
3.662287096599460735e-06
3.546426698071334692e-06
3.496553894774119024e-06
3.431763828428757896e-06
3.367052435592253334e-06
3.230095104735403137e-06
3.160584481566117221e-06
3.029228192263034151e-06
2.928181436957977932e-06
2.848311480232151020e-06
2.814022035537001172e-06
2.731080346694091043e-06
2.663912959952813515e-06
2.559889945047106990e-06
2.480160589227882000e-06
2.404448866380849548e-06
2.398921758109623389e-06
2.359115514584761210e-06
2.262892623518317243e-06
2.211092361288493516e-06
2.176170026257491583e-06
2.207143613589250043e-06
2.186939807102776710e-06
2.204271143272265024e-06
2.232530716556763065e-06
2.261165308418729881e-06
2.291674209032828828e-06
2.280343231843292255e-06
2.329817671456475329e-06
2.349246321700644575e-06
2.336269458349768638e-06
2.347663757753238570e-06
2.342763968338742865e-06
2.355450070265771067e-06
2.333702401764536935e-06
2.533206817138841622e-06
2.664942887285309843e-06
2.827185340270776935e-06
2.956218247923468755e-06
3.036801148070156580e-06
3.145351168800299055e-06
3.243259894619610032e-06
3.370410281877699222e-06
3.377139372965672110e-06
3.442109612150981265e-06
3.497758455982788991e-06
3.617490335370627180e-06
3.713001841609611806e-06


==> figs/plane/penalized_diff_c.txt <==
6.313611939082294233e-01
5.922744966107327258e-01
5.614070762144319771e-01
5.172517039347794832e-01
4.797379993727945990e-01
4.538487760187379094e-01
4.156537847858963186e-01
3.728459642878015345e-01
3.427630323385633115e-01
3.252757606121282619e-01
2.900330658598417877e-01
2.788366181166359037e-01
2.691156597722099142e-01
2.541127387379143454e-01
2.381541800517049945e-01
2.274263054060881861e-01
2.113718642242336798e-01
2.027397024153752836e-01
1.913596628777211039e-01
1.828359083314809175e-01
1.772258425815839700e-01
1.725257005509820418e-01
1.662984500237001395e-01
1.625132388560749652e-01
1.588088238450703626e-01
1.538360781803245481e-01
1.501691216691716513e-01
1.466563405201773973e-01
1.438274811954510513e-01
1.408546178698873164e-01
1.365665768919149259e-01
1.344953640615654256e-01
1.332756818213892136e-01
1.293382465826937722e-01
1.270946631761510348e-01
1.263294124792953832e-01
1.233681781237736391e-01
1.213497474875890325e-01
1.217599162217190972e-01
1.196140980919539187e-01
1.174690412611992252e-01
1.155044929812471532e-01
1.142567740316643016e-01
1.127603859740337333e-01
1.135008545221971310e-01
1.138597403592680884e-01
1.114898082264423468e-01
1.106402528077234521e-01
1.094487750816293542e-01
1.102632114159852600e-01
1.087738795791041574e-01
1.078791696121383231e-01
1.074058655111600896e-01
1.063120923868965673e-01
1.062156216654858848e-01
1.055605471614129431e-01
1.043756008089219145e-01
1.044549566885675657e-01
1.036969184547820583e-01
1.038222034508888419e-01
1.030595332965539845e-01
1.021006405688683616e-01
1.012460992499890494e-01
1.010238059352350087e-01
1.002895649110226717e-01
1.001585535198325771e-01
9.926716911981094127e-02
9.856512305288807341e-02
9.818701672365384714e-02
9.701016574371691681e-02
9.592112959389101356e-02
9.603881866441189852e-02
9.537388870120407092e-02
9.453172349823725507e-02
9.414364304575767450e-02
9.350958912709814164e-02
9.289272351556239482e-02
9.221550289950797286e-02
9.150948925334351225e-02
9.124113957090992932e-02
9.101079172599312039e-02
9.072283796443540715e-02
8.983406013478209551e-02
8.950981800822649381e-02
8.902192411421704088e-02
8.855911931007501292e-02
8.807281643311735964e-02
8.754114678510240000e-02
8.722797898104747705e-02
8.681239860302021605e-02
8.610479204366325301e-02
8.581124058677386257e-02
8.551432472461154011e-02
8.519112274692904052e-02
8.470842013094131984e-02
8.397368036922873979e-02
8.335045237710476951e-02
8.286881880197824457e-02
8.232847590244551927e-02
8.183030171538387132e-02
8.131858500971099468e-02
8.077347208594470862e-02
8.017600708381195096e-02
7.962715281480282903e-02
7.896800771031529942e-02
7.829004683080828531e-02
7.760723144713246868e-02
7.717171894385098374e-02
7.647413465245569975e-02
7.572801810181556403e-02
7.452327039157626010e-02
7.322080448121580376e-02
7.199701939812978846e-02
7.021546773578034306e-02
6.868094578768901837e-02
6.659646169700692009e-02
6.506916071855603501e-02
6.331112983268885608e-02
6.157548808762985243e-02
6.029946362516275943e-02
5.862490123092715943e-02
5.706977492884855729e-02
5.574050831516881577e-02
5.400398445604568526e-02
5.288856671910269897e-02
5.157928294811479214e-02
5.076778331191766913e-02
4.950641980710104167e-02
4.849729949376480748e-02
4.740877268620213858e-02
4.664174049661762300e-02
4.552628372562139702e-02
4.449099681280801327e-02
4.394441339879366637e-02
4.300282091398791029e-02
4.252822820966687539e-02
4.162410885532295823e-02
4.098879874029965481e-02
4.017085704608207991e-02
3.903935734220986137e-02
3.845047231992557157e-02
3.756906901295626461e-02
3.740586626916232726e-02
3.658741599863764293e-02
3.584100010580053980e-02
3.515459893009143660e-02
3.432243241769319941e-02
3.371947738162025393e-02
3.276308394115864248e-02
3.258161854181858275e-02
3.179374232650121479e-02
3.139906350331670565e-02
3.064736773468389186e-02
3.021199225021374557e-02
2.931969509527121778e-02
2.864174375706547704e-02
2.769792137558262438e-02
2.708421502937210026e-02
2.617588383801145585e-02
2.564679258430654224e-02
2.543023906466003112e-02
2.501099609970859269e-02
2.428956564007358349e-02
2.402111228819938521e-02
2.317450538070187777e-02
2.300052246936933747e-02
2.236965259165670655e-02
2.198200850187021979e-02
2.154535458688956739e-02
2.128281916874978641e-02
2.070030762953746842e-02
2.031641018606665169e-02
1.969732820520266048e-02
1.926921662374746214e-02
1.885938786141573564e-02
1.825180560883153669e-02
1.796756573254505371e-02
1.770314476457833172e-02
1.716838261760467513e-02
1.702166225369212624e-02
1.651114514347668330e-02
1.621354589854660799e-02
1.604361512787839603e-02
1.565481258329914221e-02
1.542931303332447691e-02
1.508888532317972410e-02
1.481852308341272129e-02
1.454764754361856545e-02
1.441524131742709033e-02
1.392385459179013886e-02
1.359134985212068734e-02
1.345408251863101576e-02
1.331580814519676276e-02
1.289279222126563790e-02
1.293203064426483480e-02
1.275072923219681097e-02
1.246255383670209251e-02
1.229313469275455754e-02
1.208592607779181843e-02
1.171155478141497862e-02
1.162688854678000511e-02
1.127412150541745768e-02
1.125320888414743647e-02
1.092107866478421799e-02
1.089524132024801729e-02
1.072177647199071965e-02
1.055530240513622917e-02
1.040767707321019371e-02
1.028274290079491185e-02
1.020696361233901749e-02
1.003829399604320126e-02
9.871341787653148056e-03
9.844029555540001822e-03
9.802467345250686151e-03
9.683412041313524399e-03
9.559489340032112717e-03
9.333485080925777236e-03
9.160450217363438549e-03
9.129159265153962560e-03
8.977025624496213010e-03
8.839392792025963647e-03
8.707417640967551886e-03
8.718299059669925785e-03
8.698365626260111047e-03
8.670470414576372797e-03
8.347214558347066868e-03
8.366308886834743913e-03
8.316001464820301989e-03
8.249976677247057924e-03
8.161091221870508602e-03
8.023127350151924506e-03
8.048216598767012064e-03
7.948899932949528985e-03
7.843205818644774160e-03
7.764156176369837493e-03
7.869718406543572617e-03
7.692106655461715924e-03
7.683521135436769019e-03
7.756118178248109195e-03
7.617937749147610238e-03
7.590050108651224398e-03
7.514814803748055827e-03
7.496541920607311532e-03
7.449896021194400524e-03
7.409576226301040590e-03
7.348507748223003302e-03
7.299741754781340942e-03
7.224079446607792852e-03
7.185479926047229175e-03
7.184135995501682304e-03
7.126122816913529369e-03
7.101097833093232212e-03
7.064139469798410773e-03
7.034545212880103857e-03
6.962306931134701164e-03
6.942858591139211034e-03
6.939030256014160070e-03
6.883763368493468586e-03
6.863616942729444323e-03
6.816461803007246856e-03
6.822725629186687964e-03
6.772031307182010268e-03
6.774028803108150809e-03
6.726553417100087674e-03
6.735609545547433658e-03
6.673475687391815236e-03
6.655572706679746195e-03
6.611672461412450644e-03
6.589453868635783418e-03
6.607834031068476714e-03
6.608859476323520471e-03
6.553977614781269188e-03
6.574548936491100316e-03
6.484266425246860976e-03
6.456540360949863944e-03
6.471031316062243570e-03
6.433717069404151952e-03
6.450494921923874241e-03
6.413642332380052949e-03
6.428659600398102525e-03
6.411964693627778510e-03
6.386561585424154266e-03
6.392028695881876547e-03
6.376984314989008439e-03
6.361868807123204766e-03
6.327719420496855096e-03
6.323714913607200554e-03
6.334800343936076474e-03
6.280741076081172020e-03
6.248893021974831832e-03
6.273753002531423824e-03
6.227406959629167363e-03
6.251550085727766715e-03
6.222023316908470957e-03
6.212753948836765780e-03
6.216254062580897979e-03
6.177720388614819404e-03
6.198943158803396809e-03
6.180749434054396731e-03
6.176674313120059448e-03
6.148619471931607641e-03
6.174396439547803934e-03
6.166368521667527948e-03
6.176409761622606888e-03
6.138305248005739359e-03
6.102475275622138394e-03
6.124850990517838149e-03
6.095244133348477755e-03
6.095352807790625251e-03
6.082946242121481384e-03
6.096199154526446388e-03
6.104311136963595265e-03
6.061093370860055375e-03
6.072500407506916872e-03
6.075768545487469051e-03
6.053346495503129227e-03
6.052989061470243765e-03
6.054897725858032591e-03
6.045317873497308044e-03
6.045652336589821436e-03
6.025835285333735157e-03
6.017927016046779529e-03
6.037051997287171991e-03
6.017899868016102737e-03
6.021090628491934486e-03
5.995339525352567575e-03
6.004266748807244800e-03
5.991129501764870524e-03
5.998429603108815060e-03
5.978794129730353145e-03
5.972866675187398465e-03
5.985357490676643591e-03
5.967174117928397518e-03
5.971499467218913636e-03
5.961239430340025888e-03
5.960731081572124418e-03
5.963964478829375006e-03
5.978652364679215743e-03
5.953365004965385267e-03
5.926733868583318118e-03
5.926221568395376518e-03
5.921690084403847913e-03
5.953269888922271477e-03
5.955601736677623888e-03
5.955356464175441331e-03
5.925718196584408431e-03
5.927502261877029034e-03
5.915083730494549198e-03
5.910871213393615112e-03
5.905210080734633535e-03
5.899115557409539447e-03
5.905115287704294259e-03
5.904577816898000028e-03
5.901682880287447211e-03
5.891157720008042067e-03
5.897599460360010426e-03
5.882452019268435625e-03
5.876420976014462214e-03
5.881725824205616057e-03
5.867978417681204116e-03
5.867409457934642109e-03
5.868433447932403998e-03
5.868139119569495445e-03
5.860792494078506491e-03
5.846100198419287852e-03
5.850554519840444993e-03
5.839444811251969306e-03
5.843037044921900111e-03
5.849080912264860432e-03
5.856801196085107374e-03
5.828062266775507240e-03
5.831770048238721187e-03
5.825393904537061462e-03
5.822134628544630049e-03
5.827506511146845862e-03
5.821614696628275160e-03
5.834336018769899559e-03
5.819455382180237397e-03
5.827918916906186901e-03
5.816575230419813482e-03
5.817897453231443521e-03
5.812856971137364027e-03
5.812508982696213550e-03
5.795744174060982017e-03
5.807494584225202788e-03
5.814995998096996431e-03
5.803915755014392788e-03
5.801592270670016295e-03
5.800757554566443250e-03
5.809867419609118962e-03
5.789708879996796967e-03
5.797619336067795504e-03
5.789930316380339018e-03
5.785982850662880692e-03
5.781228355777176184e-03
5.784281345412645159e-03
5.781184979376131385e-03
5.782785060929451076e-03
5.785782346614341126e-03


==> figs/plane/penalizedcboAckleyPlane_diff.txt <==
1.619414630849330017e+00
1.563247091239513331e+00
1.508780033374705676e+00
1.461443876906421968e+00
1.409376029994579671e+00
1.361415314531233989e+00
1.318087536160087225e+00
1.272054852818987003e+00
1.231617958798756352e+00
1.188892983326264252e+00
1.153664590681772850e+00
1.115785949139558308e+00
1.076849038791615421e+00
1.042158441800060897e+00
1.009733383989270372e+00
9.764999128514089133e-01
9.435969544931332997e-01
9.148407419525880213e-01
8.865176732041303298e-01
8.595117363039602720e-01
8.343476922635530979e-01
8.101567534332628773e-01
7.859526905774080197e-01
7.619615614596033648e-01
7.361702984554815421e-01
7.120803069992489576e-01
6.888328629597942898e-01
6.661842533038928593e-01
6.447096503859427452e-01
6.251381137140858968e-01
6.065698950948059665e-01
5.871653653933812667e-01
5.670821749281578228e-01
5.505672634834710699e-01
5.313073828203346283e-01
5.126399008182508377e-01
4.950853607750997920e-01
4.779153667424417828e-01
4.625366949161048846e-01
4.492558472671969727e-01
4.357462185515416642e-01
4.222795017212409019e-01
4.100111042111586612e-01
3.961832563846587885e-01
3.848004636140027190e-01
3.722790891872449492e-01
3.618893850794714928e-01
3.516764321404937665e-01
3.408248038850422712e-01
3.323672085003401833e-01
3.225390337998938484e-01
3.144065216506157778e-01
3.064879468797503392e-01
2.991173174306866467e-01
2.909314566807784108e-01
2.829495990216157608e-01
2.756564139813903469e-01
2.685876158279938974e-01
2.603943811474897507e-01
2.541880061934946866e-01
2.477719212507464297e-01
2.428551380273880900e-01
2.385756100960411963e-01
2.331314001759689780e-01
2.284164488642013990e-01
2.237756332741995813e-01
2.190043102157814281e-01
2.154104128016318120e-01
2.116285176226943010e-01
2.080910419117729393e-01
2.050195329661836374e-01
2.008464551418773225e-01
1.979783836779648587e-01
1.945030937530780601e-01
1.914585501000596324e-01
1.882664702792783695e-01
1.859656438892789421e-01
1.835724129015546269e-01
1.814269902465661388e-01
1.788135225221609836e-01
1.764750025081028850e-01
1.743423555018613624e-01
1.722418317672986532e-01
1.700293431473685335e-01
1.684866400047195512e-01
1.668197118007717084e-01
1.651211837776531965e-01
1.638101264643726518e-01
1.621660680741985328e-01
1.609785864023610957e-01
1.595082308356340073e-01
1.582657600727411240e-01
1.573543199920886815e-01
1.564246658722159844e-01
1.555966773972783379e-01
1.547886342771235269e-01
1.535824070862333579e-01
1.527784061311377728e-01
1.517135264170084152e-01
1.506343999670828881e-01
1.499704756613273182e-01
1.489014050514355370e-01
1.482589559087860442e-01
1.478788616099926401e-01
1.471177802590735717e-01
1.464687125220992814e-01
1.456140099142951283e-01
1.449674957557768873e-01
1.444693295671617694e-01
1.439689597403791266e-01
1.434596200149568512e-01
1.426981248158757931e-01
1.422573964974315486e-01
1.416832311119271270e-01
1.409038963899549857e-01
1.406213320715060389e-01
1.399922205917006612e-01
1.394405938487601748e-01
1.389690664767087580e-01
1.382827827786837216e-01
1.376353404375014466e-01
1.369470988187555527e-01
1.362662600144099179e-01
1.357310611966510150e-01
1.349896539414666974e-01
1.343440412585973076e-01
1.334825977733235525e-01
1.326120129930989655e-01
1.317372327460811232e-01
1.307799566043853223e-01
1.297543258644509867e-01
1.286739920342624133e-01
1.275159659369945742e-01
1.261048948827778182e-01
1.248659087104736082e-01
1.233829386359714120e-01
1.219441813122492946e-01
1.205456457177770113e-01
1.193135528387647831e-01
1.177784670096829328e-01
1.164525046472476288e-01
1.153731552150873557e-01
1.139803266215189126e-01
1.126559348751944994e-01
1.111749841750219459e-01
1.097944604758919890e-01
1.086320432112546086e-01
1.072767741653208040e-01
1.060503868462715493e-01
1.049368216537600318e-01
1.038367881323352809e-01
1.027981224676803723e-01
1.017249712195675004e-01
1.006438954258721680e-01
9.957348960785777914e-02
9.844364792172868861e-02
9.734609312701661410e-02
9.633927916264242719e-02
9.538892421087562246e-02
9.447391828835545458e-02
9.356824030698332462e-02
9.253936489652521413e-02
9.152997030285058011e-02
9.067884798947625780e-02
8.988962164311399550e-02
8.900848494278536249e-02
8.815500862690794914e-02
8.717187550171147381e-02
8.629001892062844459e-02
8.543292684574176066e-02
8.461619343191444098e-02
8.380471897629961087e-02
8.300448740694937877e-02
8.214123233757507359e-02
8.122464212816657425e-02
8.024283116535557703e-02
7.942773915815751207e-02
7.862599691119044609e-02
7.799300853486400287e-02
7.732721517762988772e-02
7.666404795329394284e-02
7.594622681224021121e-02
7.509419367185952987e-02
7.451565051014347185e-02
7.385096206586629075e-02
7.316073019626240237e-02
7.247170938688890507e-02
7.185194538379682805e-02
7.119439871827570876e-02
7.053685508538647120e-02
6.994577869190427011e-02
6.936317532140903741e-02
6.883958167518321181e-02
6.823850770492684292e-02
6.762899627514963596e-02
6.708403140755078709e-02
6.656257667549268786e-02
6.597221479394840826e-02
6.550677516137894119e-02
6.504386300676573418e-02
6.462482954913270627e-02
6.431884231432039023e-02
6.391871445189392653e-02
6.355952919029131398e-02
6.317261694043688203e-02
6.273980929673447782e-02
6.237860375826415754e-02
6.206570857567757227e-02
6.172387837018752932e-02
6.143944932880808507e-02
6.113156220065078805e-02
6.087080307132709811e-02
6.058298296486298168e-02
6.030244288893735205e-02
5.998655551582608020e-02
5.973439222931725689e-02
5.950508276635790850e-02
5.925982136475908130e-02
5.900729655682585006e-02
5.879929131227464717e-02
5.859350910220221392e-02
5.832233036257839648e-02
5.813623790618793058e-02
5.790280069243607108e-02
5.773852192879309897e-02
5.754934962784832159e-02
5.736521356754594597e-02
5.717934040795476236e-02
5.699418966730716157e-02
5.680520978581528324e-02
5.662379203326711047e-02
5.647166136580626661e-02
5.632690372191393596e-02
5.615412631497469775e-02
5.599800788376806809e-02
5.582790240945084692e-02
5.566680188163757037e-02
5.549628815978478735e-02
5.537543270476270180e-02
5.519685308907280874e-02
5.506401178948447384e-02
5.497929263857456728e-02
5.486869428848337171e-02
5.475884039166922790e-02
5.461155115404298099e-02
5.449275961306914579e-02
5.437580974778984111e-02
5.428507087424444544e-02
5.420975426071419218e-02
5.416849325432877837e-02
5.410350170087057514e-02
5.401899747225374915e-02
5.390956102711863540e-02
5.378715823978270916e-02
5.367428823332004439e-02
5.357334178799176561e-02
5.345463776113888038e-02
5.337482692111299165e-02
5.329111490701207016e-02
5.321587172096090002e-02
5.313430815073665742e-02
5.306728874911630089e-02
5.299584789827747194e-02
5.292151380365759522e-02
5.284486176289961146e-02
5.277335517275323629e-02
5.271388298858083882e-02
5.263119148506907596e-02
5.255196313713667022e-02
5.250748659328974277e-02
5.246948698600667482e-02
5.239114213646610396e-02
5.234069927168002317e-02
5.228729540640797424e-02
5.224779186101249917e-02
5.218673315081216735e-02
5.215047697932830018e-02
5.210902714616271608e-02
5.206411939990836929e-02
5.201509892535409463e-02
5.197655577955834216e-02
5.193268705247680583e-02
5.189097774207784841e-02
5.184023439456002247e-02
5.179513815645780950e-02
5.174295616772493778e-02
5.169500015968400003e-02
5.165434614757785647e-02
5.161773428060788260e-02
5.157636978688540097e-02
5.154107303571391074e-02
5.153336780383743071e-02
5.150793627915721540e-02
5.149583190363528351e-02
5.147988261933641313e-02
5.144712596534668780e-02
5.142112086841368890e-02
5.138861367449783224e-02
5.135607231728879507e-02
5.133777906572879746e-02
5.130824528808727858e-02
5.128085979357830532e-02
5.125809241908513975e-02
5.123640273523633049e-02
5.121797885691153213e-02
5.119210622110200587e-02
5.116646864494185654e-02
5.115602937472656098e-02
5.112794794551866334e-02
5.110721875062157471e-02
5.109605494774723672e-02
5.107507429614301792e-02
5.105171232983376356e-02
5.103292692844167699e-02
5.100730965486370561e-02
5.098405275979272372e-02
5.096036153399335911e-02
5.094457157779538892e-02
5.092647847793026900e-02
5.091268607949014924e-02
5.088646780980388140e-02
5.086186412489936137e-02
5.084659849611601612e-02
5.082750950539013934e-02
5.079685815086801975e-02
5.078525771246612808e-02
5.076207098000543039e-02
5.073999942695888582e-02
5.071801830944861617e-02
5.069290873429198319e-02
5.067011092080930118e-02
5.065918399121752125e-02
5.063493248814245062e-02
5.062168219931528768e-02
5.059903506779667159e-02
5.058319981963829703e-02
5.056809349523670033e-02
5.054838324142382072e-02
5.052850722468305023e-02
5.051356993374017668e-02
5.050480289931143923e-02
5.048497252113660211e-02
5.046860051400305774e-02
5.045183273710705102e-02
5.043741425010733748e-02
5.042190463142271623e-02
5.040459554620380783e-02
5.038571766948681668e-02
5.037021813901377404e-02
5.035955424594731195e-02
5.034543993852173827e-02
5.033222472544363058e-02
5.032401162407413447e-02
5.031104995026041554e-02
5.029805630980958842e-02
5.028712209407975448e-02
5.026906861244048036e-02
5.024911305576074821e-02
5.024028160296102608e-02
5.022495352595102852e-02
5.020468787104916814e-02
5.018917106131740025e-02
5.017729522564676886e-02
5.016085537685852080e-02
5.014715243714567422e-02
5.013631033184134944e-02
5.012152254581047489e-02
5.010972608237822257e-02
5.010127088599009015e-02
5.008820196227005417e-02
5.007823343490917095e-02
5.006919905109324942e-02
5.006200002585690922e-02
5.005253940291632536e-02
5.004678117627280043e-02
5.002980047378453865e-02
5.001501026097444902e-02
5.000900805349742934e-02
4.999804306571856150e-02
4.998777743128726692e-02
4.997503978607990838e-02
4.996467665236242056e-02
4.994952922474186346e-02
4.993558373508779485e-02
4.992231616432765695e-02
4.991036723660950691e-02
4.990447898887062639e-02
4.989735512569433429e-02
4.988690289152432344e-02
4.987158872978318669e-02
4.986036968237055750e-02
4.984707257475672754e-02
4.983635854151719641e-02
4.982183899826912038e-02
4.980335589937986279e-02
4.979115062347721360e-02
4.978038713229338691e-02
4.977425558481247264e-02
4.976644273265531243e-02
4.976011122001731263e-02


==> figs/plane/prox_params_diff_c.txt <==
1.852552960469557308e-01
1.334838890935972355e-01
1.079910415442706523e-01
8.885432201967209676e-02
7.210588350503981114e-02
5.829903270724261233e-02
4.854863475401213768e-02
4.037936805763730347e-02
3.392779178223787051e-02
2.843410921289083945e-02
2.387479868723890730e-02
1.954100678199463537e-02
1.634245656461988383e-02
1.411789137886551408e-02
1.196021426984665917e-02
1.011561419227263725e-02
8.547213319246061564e-03
7.274922319266142676e-03
6.218491700721052833e-03
5.363753689621729263e-03
4.606705084725440207e-03
4.040706186097303178e-03
3.581894128701278331e-03
3.211621503960843550e-03
2.865177551496009452e-03
2.542181223399112271e-03
2.300902059430887797e-03
2.163718452030188259e-03
2.037894439140887446e-03
1.923614524323167272e-03
1.807138856138653261e-03
1.711739869589189167e-03
1.625880233663717835e-03
1.563158528956959652e-03
1.476590883726604112e-03
1.433632392961974381e-03
1.363133005473250855e-03
1.315948745281793472e-03
1.266437247611840351e-03
1.234540260936742165e-03
1.206760563107396296e-03
1.158231729186513055e-03
1.118195494157765918e-03
1.083261241092903964e-03
1.053042240410451656e-03
1.019991698078004513e-03
9.896288375303029152e-04
9.594401896410617407e-04
9.314059188109879636e-04
9.099335605408927045e-04
8.858732397500571759e-04
8.626107295962783406e-04
8.425898325010003527e-04
8.278991214717347936e-04
8.108750257031530030e-04
7.914823529458777469e-04
7.774257683351889743e-04
7.602754267830851443e-04
7.478406054060227808e-04
7.361674553704245557e-04
7.217069933513922632e-04
7.083176868573650125e-04
6.974929630921563413e-04
6.864213437903565274e-04
6.765079160512493068e-04
6.655924602673897461e-04
6.548968164108408133e-04
6.448637391442902300e-04
6.356020049969163775e-04
6.250030500240796654e-04
6.167240368920635409e-04
6.080877025439505260e-04
5.989974892976182488e-04
5.910089898669364282e-04
5.830863808306323498e-04
5.761222897128719491e-04
5.681027388724629043e-04
5.607478499416958034e-04
5.553720611057137452e-04
5.494773716875785401e-04
5.417609008557908602e-04
5.356134268614634901e-04
5.306378028980267454e-04
5.246726047679051413e-04
5.193301778942744284e-04
5.136027884278141853e-04
5.082723537842438050e-04
5.039474556138535347e-04
4.985589865951556895e-04
4.944568544908427721e-04
4.891995037751202015e-04
4.839700796120630522e-04
4.796510474305216878e-04
4.743984111291396372e-04
4.700067398367327020e-04
4.658026046700985208e-04
4.621395974457960976e-04
4.580052672034649647e-04
4.550796459706612910e-04
4.506455021631975864e-04
4.473038509991693768e-04
4.446216853953453211e-04
4.407457933872565366e-04
4.371338645845361027e-04
4.330880367882637173e-04
4.290835604292466549e-04
4.254276703559209242e-04
4.222208319160259825e-04
4.185966015863019614e-04
4.147198379008967492e-04
4.111247900938607412e-04
4.085899777412788916e-04
4.058226901209980729e-04
4.027456535657276677e-04
3.993291253253358547e-04
3.958037230515574481e-04
3.919629852573534444e-04
3.881675555739866356e-04
3.853090305865016678e-04
3.821000040565577334e-04
3.790073248461526341e-04
3.760176325826736091e-04
3.731141338583763884e-04
3.706758782483900259e-04
3.671874419506148237e-04
3.636671254586611732e-04
3.614117135870448271e-04
3.575989991872068107e-04
3.544089259591479656e-04
3.515371189895876249e-04
3.495253302180953794e-04
3.467377424160172916e-04
3.442390607617756382e-04
3.409840462000338296e-04
3.375290037502570359e-04
3.348335891160420115e-04
3.322125591695913502e-04
3.298547732928956765e-04
3.264339180835092234e-04
3.226845817511703510e-04
3.189619700395425451e-04
3.159789166215765631e-04
3.132838408343330164e-04
3.097861623780552749e-04
3.066584030972794228e-04
3.036315350746812930e-04
3.006815019714626771e-04
2.965034122568449711e-04
2.930651064927964743e-04
2.900658235760473613e-04
2.872724516077646765e-04
2.838048604376236256e-04
2.808083477920333038e-04
2.777773905333601472e-04
2.745344685652138079e-04
2.712369681629709663e-04
2.673107574903696784e-04
2.642446263219821925e-04
2.606616079916914200e-04
2.570131154425554722e-04
2.535726907495970922e-04
2.508671529122433554e-04
2.477706695135690638e-04
2.440800806937776224e-04
2.400493274525078631e-04
2.373692701443665901e-04
2.336130980017140312e-04
2.307291881052323651e-04
2.269161313312287906e-04
2.238286050023743695e-04
2.206042074372510284e-04
2.168137812501769635e-04
2.135906590917523596e-04
2.097206162655270443e-04
2.059168004824887236e-04
2.032982655516686035e-04
2.000680074981277658e-04
1.966489453507236785e-04
1.932616805206134581e-04
1.905205582395608720e-04
1.873343636662775584e-04
1.830056853310759607e-04
1.797424118939129265e-04
1.777453904775342449e-04
1.744831423987548322e-04
1.707588323846050301e-04
1.672973762838406825e-04
1.643817081130249328e-04
1.616106998969511787e-04
1.582706783757121725e-04
1.549631760657983748e-04
1.522269132831804072e-04
1.489987272967627577e-04
1.454095061389684544e-04
1.420951265388406179e-04
1.391696717578628725e-04
1.360798292589061680e-04
1.338097216394130268e-04
1.313504730643368838e-04
1.285371119363529473e-04
1.256303929242450358e-04
1.231601260981016123e-04
1.201823127394027025e-04
1.176738358023006839e-04
1.151572425161657141e-04
1.127344585450247132e-04
1.101231365321704054e-04
1.075381073732496002e-04
1.047894095803909002e-04
1.023661333386100258e-04
1.001217923992205793e-04
9.789599295746090769e-05
9.557806869544517787e-05
9.292353558224079315e-05
9.091988814035007003e-05
8.870511621067131999e-05
8.638292540466655260e-05
8.427822335186049342e-05
8.203512443947865601e-05
8.026833089877926806e-05
7.808455306912608020e-05
7.618119529510417954e-05
7.410883056906319500e-05
7.245003181777473250e-05
7.073621991972700964e-05
6.874053881543626106e-05
6.718718648096437020e-05
6.566945277277934964e-05
6.379406842281929650e-05
6.217506124389147559e-05
6.060862671075425566e-05
5.914859713513789623e-05
5.793799160427907317e-05
5.654545195535741784e-05
5.510273635427392420e-05
5.371975610511406455e-05
5.234349198720534641e-05
5.090844975858493617e-05
4.974781343420824580e-05
4.859904756362921663e-05
4.751497433868059162e-05
4.638507669182365844e-05
4.525827040262241167e-05
4.409995055797094425e-05
4.318827616904934028e-05
4.234940477872002710e-05
4.152453644033218209e-05
4.076620456610429273e-05
3.973605587699194440e-05
3.882193028502182693e-05
3.788150545331443552e-05
3.702802908107316685e-05
3.627152024100423260e-05
3.541182771462989253e-05
3.478159454128487455e-05
3.388794217267486892e-05
3.311891278119028967e-05
3.239963879201146702e-05
3.174760796519044510e-05
3.086285693095618414e-05
3.012302835064163760e-05
2.953461476787995287e-05
2.882304044133461915e-05
2.820411800646797657e-05
2.761328582576531978e-05
2.693678274729344901e-05
2.642597671378519661e-05
2.582722036567262791e-05
2.524286014738257993e-05
2.463315711418155132e-05
2.411947247673951964e-05
2.365403478617531443e-05
2.313111203439185412e-05
2.248120751975241329e-05
2.196630506823520944e-05
2.147520261772013162e-05
2.092677145265996180e-05
2.037773177035457603e-05
1.994302477616800685e-05
1.946638376269819724e-05
1.906791845498472687e-05
1.868340682871465474e-05
1.823296208575957443e-05
1.784016389057977624e-05
1.740257881420851797e-05
1.698067241040037339e-05
1.658516153533505315e-05
1.623103892202222239e-05
1.584932640547677450e-05
1.553640266619926466e-05
1.517057690165318355e-05
1.490186721561269935e-05
1.460125253762164125e-05
1.431708124990071002e-05
1.371963540200460214e-05
1.345146849108207837e-05
1.314511731090942375e-05
1.284005871733485686e-05
1.254583026537216278e-05
1.222418662933342381e-05
1.197456358875858252e-05
1.166148185135093633e-05
1.145318649509931516e-05
1.123735268250293032e-05
1.093820481726443071e-05
1.069218483615711396e-05
1.049093203565055525e-05
1.027100973300649849e-05
1.006122665124542412e-05
9.868546146671399756e-06
9.660654689971571310e-06
9.474746520708683117e-06
9.321842388801345974e-06
9.111060129802493835e-06
8.928148389599032921e-06
8.714997355514277145e-06
8.553863049016090730e-06
8.412202568264261262e-06
8.292568679958178506e-06
8.118887345329009236e-06
7.934159890419179844e-06
7.777260833364691483e-06
7.563590090940086441e-06
7.455833869763860009e-06
7.311000596242502156e-06
7.153710793421663467e-06
6.975584414333022195e-06
6.752120817659645258e-06
6.622908893835378315e-06
6.464896180846466964e-06
6.294150637908807270e-06
6.162910362827581686e-06
6.006035900016352781e-06
5.826492105961504880e-06
5.713291410334147690e-06
5.572838162400695263e-06
5.464142185586292432e-06
5.353372394937149505e-06
5.223819330490363776e-06
5.097928719453059740e-06
4.962546005709508934e-06
4.831461863306560356e-06
4.667511175817076970e-06
4.561404709689854229e-06
4.481705523140349581e-06
4.366975871564366303e-06
4.290807894892829169e-06
4.180048806586263705e-06
4.118808134773443070e-06
4.049995079825214032e-06
3.951087338934562556e-06
3.852537794308406864e-06
3.797595635327287403e-06
3.730872019605521799e-06
3.626880561994538288e-06
3.580873481614134605e-06
3.520492514695741595e-06
3.475372125864617990e-06
3.435445839924625521e-06
3.373483596203087344e-06
3.318840389151118480e-06
3.278077453705189929e-06
3.220030477512994915e-06
3.176201541950193676e-06
3.104244577881464931e-06
3.052337589875086112e-06
2.997399482070376063e-06
2.950134761334520971e-06
2.899262082554239298e-06
2.840230885659884032e-06
2.798754397414104938e-06
2.743778243372821395e-06
2.710576921696609601e-06
2.665136268293317732e-06
2.601660774264919526e-06
2.548795914255940171e-06
2.517668624103310229e-06
2.452301718808122260e-06
2.403122566279195009e-06
2.377157285589120134e-06
2.342583072836504146e-06
2.317791078490340276e-06
2.285070946015672442e-06
2.274677801230825214e-06
2.245482902114299002e-06
2.221242041482664727e-06
2.198246433160052975e-06
2.180352067294176018e-06
2.154089692285704778e-06
2.134182484853300807e-06
2.115733078822797907e-06
2.098863038779108843e-06
2.088099632020672162e-06
2.067750825216893955e-06
2.058669040369441264e-06
2.053901471222814006e-06
2.047549632637386711e-06
2.039629077600594052e-06
2.033469342771273108e-06


==> figs/plane/proxcboAckleyPlane_diff.txt <==
1.310432769926525465e+00
1.268488283192786836e+00
1.226333918847936078e+00
1.176445024397249739e+00
1.132117108236936565e+00
1.078334353249688071e+00
1.035385646547083871e+00
9.871592603098892083e-01
9.467000029000813832e-01
9.082210882027479393e-01
8.763125597911021192e-01
8.422404438839244945e-01
7.961568330798015625e-01
7.657705883913250577e-01
7.376441304305150215e-01
7.208846253375019719e-01
6.794659223436273487e-01
6.437657537412173614e-01
6.031975975100940524e-01
5.722974564451859258e-01
5.478309634994275035e-01
5.370666949321827310e-01
5.276163111865075361e-01
5.022830687836630226e-01
4.810010235637530163e-01
4.472445121916092114e-01
4.346345038192257482e-01
4.191542714352179400e-01
3.969055826923931773e-01
3.767866928186748843e-01
3.555556030130395118e-01
3.364592800892267643e-01
3.200388580526870586e-01
3.121281587870453067e-01
2.969438958853597432e-01
2.780843305796776854e-01
2.760949927398622661e-01
2.683677001847589172e-01
2.582381164139551100e-01
2.425214488003414326e-01
2.402750418825400636e-01
2.376693765794217206e-01
2.344027161869471909e-01
2.287159690605819473e-01
2.132693344369888111e-01
2.093170616198432865e-01
2.022829947876077228e-01
2.040434143500748365e-01
1.889111541145309936e-01
1.751304647916638313e-01
1.604918343367999212e-01
1.532201803776404303e-01
1.521355629449509805e-01
1.372160368539746267e-01
1.282157049401499993e-01
1.223402477109320485e-01
1.155968297838816800e-01
1.148134642328522137e-01
1.126778578517480534e-01
1.145599265040191245e-01
1.030373033394493126e-01
9.587219023624689307e-02
8.577053487344125926e-02
8.208030573689285847e-02
7.625296255757396668e-02
7.658444472607879583e-02
7.170711439016187738e-02
6.833451760455970525e-02
5.922985396263780872e-02
5.544057702966645462e-02
5.266909842840403894e-02
4.844477837561601830e-02
4.750878200877568791e-02
4.505016964385150091e-02
4.125744481686209608e-02
3.741074231109440401e-02
3.387816319423596345e-02
3.273814586799078663e-02
3.029196539396832727e-02
2.961980108552941110e-02
2.899151152035699466e-02
2.934614892954047483e-02
2.594075354677722114e-02
2.537245895496879899e-02
2.473980410575983904e-02
2.427058560547555241e-02
2.358645352895237177e-02
2.228856780124374715e-02
2.091728643378462649e-02
1.949216570713242780e-02
1.995282135439210153e-02
1.846769819300812798e-02
1.580121155915812162e-02
1.431533356848317499e-02
1.396943321875608081e-02
1.375068593443989733e-02
1.279481688556991653e-02
1.197138959955720144e-02
1.074632647816916621e-02
9.418816804269820875e-03
8.679006535512456821e-03
8.651715619311337382e-03
8.930293696196659955e-03
9.234221010431363161e-03
8.504687150415048830e-03
8.558259559848976558e-03
7.941658333250460958e-03
7.448209898725198334e-03
8.136772212801958795e-03
7.549435615758210219e-03
6.991274791903197110e-03
6.408867698992691368e-03
6.681555117949144855e-03
5.914091478207318155e-03
5.404422890287413975e-03
5.956786121456647196e-03
5.094445631308400051e-03
4.670538147288660555e-03
4.417317873931278505e-03
3.829963377705971998e-03
4.301128542850170614e-03
4.436261284426959786e-03
3.985586114552322652e-03
4.172642054646733163e-03
4.444376629191395915e-03
3.663607288192915860e-03
3.412989825089869644e-03
3.353601042879138499e-03
3.714803817200735495e-03
4.899358533414839567e-03
4.473346892403981881e-03
4.481545401852715139e-03
2.311145866274127644e-03
2.275624299506820349e-03
2.137621191948380940e-03
2.203885531061750610e-03
2.214214933522733880e-03
2.247513395494036854e-03
2.182991581308041211e-03
2.137013707852065698e-03
2.346871923979780214e-03
1.851759679045667266e-03
1.449875095682705240e-03
1.392183757889094977e-03
1.293741432666392025e-03
1.084683468688141597e-03
1.074345305594255834e-03
1.125772444413864577e-03
1.085663261996722443e-03
1.181367142440346634e-03
1.218807124725408740e-03
1.163011797522896934e-03
1.000255239633565619e-03
1.228481204724140869e-03
1.189194558745456124e-03
1.193172824005847652e-03
1.240745033576248681e-03
1.214231883583998797e-03
1.371149592600819653e-03
1.086161628336961438e-03
1.102908892770163886e-03
1.129663642399150736e-03
1.108496904083414517e-03
1.093697797101202563e-03
8.580164337424705081e-04
8.356844853782906778e-04
7.789787372898045615e-04
8.274935922364534549e-04
7.367308140824867539e-04
7.776260582921898801e-04
6.797370068098128326e-04
6.831529931838655747e-04
7.259040779588923605e-04
6.964931012020279463e-04
6.013200984628418524e-04
6.246309835704767343e-04
5.941030735518602543e-04
4.884450208433868072e-04
4.574841064427744887e-04
4.091125812649733240e-04
3.515394177393568287e-04
3.427841172205432253e-04
3.470321203622348753e-04
3.782703064338641726e-04
3.354489739525815255e-04
2.961117232099597985e-04
2.724931262497710623e-04
2.698943823917764615e-04
2.442490499015019154e-04
2.256940167975426568e-04
2.381564949735135123e-04
2.293240567981945810e-04
2.172591863780126340e-04
2.151028423146959941e-04
2.160932282627322219e-04
2.310842653830311416e-04
2.234408133412784032e-04
2.122949623798987243e-04
1.931035281253946510e-04
1.861241725509532033e-04
1.923243003519266899e-04
1.902118621701082818e-04
1.752630297772232683e-04
1.938441773625363697e-04
1.869781150106080228e-04
1.831061441589328293e-04
1.488982054070107734e-04
1.477321357453451685e-04
1.505890961227010711e-04
1.608071409936993076e-04
1.476843253015200732e-04
1.314078860502171625e-04
1.376469253929171646e-04
1.428150255998544783e-04
1.427226849546628330e-04
1.345277768473360062e-04
1.259165853773192955e-04
1.248259952055567564e-04
9.817847481447343190e-05
9.685517478808799508e-05
9.160076624266791161e-05
8.843499766033448642e-05
8.687506333647065492e-05
8.653944415513634136e-05
8.313947302680715478e-05
7.919711114956023935e-05
7.850612472476112844e-05
7.600299381877110151e-05
7.351911576673954990e-05
7.280351116813750902e-05
7.055120269725039190e-05
6.956828285426653420e-05
6.820255380880066638e-05
6.696569253598974320e-05
6.629334205327949649e-05
6.453659870410795784e-05
6.204801047282952587e-05
6.100475081980942928e-05
5.990710829131633795e-05
5.848084185933844170e-05
5.755636574559093400e-05
5.640091124601045427e-05
5.567403754640609778e-05
5.320255357511703047e-05
5.156805039023901741e-05
5.041434838442734043e-05
5.128882362425128021e-05
5.110076957989977456e-05
4.947447262214581373e-05
4.904864841911237114e-05
4.760478093631265997e-05
4.621376314386713667e-05
4.560755063272164820e-05
4.423875771638063903e-05
4.280110856779148146e-05
4.217108842355366243e-05
4.134043393000238424e-05
4.081868674894818306e-05
4.044038009670033589e-05
3.986736201903915246e-05
3.854458896760344292e-05
3.763899335893022916e-05
3.649277307513525473e-05
3.586837165086452565e-05
3.613840797397200027e-05
3.505082125783098531e-05
3.490088418272255667e-05
3.338567791273860583e-05
3.315290252903781664e-05
3.243832886492689166e-05
3.200459220552786220e-05
3.109552977571778754e-05
2.978006083601194098e-05
2.813618313276257220e-05
2.780133772421772235e-05
2.711857200958035422e-05
2.656368021076240703e-05
2.593001282768060280e-05
2.543101818829330679e-05
2.480126564196393304e-05
2.393894288257624578e-05
2.344807308157239616e-05
2.309318198909049194e-05
2.239703398568296686e-05
2.140052554885955998e-05
2.089665996044253130e-05
2.042640957356600150e-05
1.991344845670327135e-05
1.915636252793689404e-05
1.868992846456144595e-05
1.819603497495451546e-05
1.764662376310700956e-05
1.725958239117068144e-05
1.702366280713948137e-05
1.652897727104775559e-05
1.616779748119751293e-05
1.585498146376969971e-05
1.532559479560714912e-05
1.514187386150967473e-05
1.471263858999494404e-05
1.429457485977450561e-05
1.401219328987867468e-05
1.369055955073662290e-05
1.325720798511584822e-05
1.289372310229706975e-05
1.275876030903839647e-05
1.250185474349145566e-05
1.236429418886653929e-05
1.229820542597299345e-05
1.199894191699310337e-05
1.179270820162579151e-05
1.167609346273005781e-05
1.127127702698883163e-05
1.099100468894017645e-05
1.073745783957338811e-05
1.030219200586270044e-05
1.022452736403627064e-05
9.943520557533144235e-06
9.738932361784355068e-06
9.495826214355335623e-06
9.306298154365514225e-06
9.263549979394831326e-06
9.062494131735556680e-06
8.956441252587583001e-06
8.741643789927522893e-06
8.659764786017523026e-06
8.401249199498184530e-06
8.258457809194270766e-06
7.978256789232314217e-06
7.968279478512554776e-06
7.990747358847303627e-06
7.844257819237723179e-06
7.845696834593513723e-06
7.590940627975606323e-06
7.223570410833191359e-06
6.988797301031402221e-06
6.895284086991263123e-06
6.785044966464279195e-06
6.632540746408929532e-06
6.572378286590764152e-06
6.382175500148426562e-06
6.311006507195824917e-06
6.504887774555862071e-06
6.358890515893297690e-06
6.256753880373311513e-06
6.525994759823293167e-06
6.808211386677323862e-06
6.575068953795112667e-06
5.911843535134638364e-06
6.099887144390873292e-06
5.756430342366869252e-06
5.775381392404277025e-06
5.694639439505422965e-06
5.551365014469770664e-06
5.596255249337270603e-06
5.474605160045942369e-06
5.042200329655554805e-06
5.097938689321829305e-06
4.520023247936948113e-06
4.085904166619683584e-06
3.824831651585642747e-06
3.712131024840130360e-06
3.587379417153752926e-06
3.475126077065559953e-06
3.304343573237878455e-06
3.327209906611200581e-06
3.189167005245116463e-06
2.990891134976671182e-06
2.853569724267252401e-06
2.784315775463769081e-06
2.748359729190552076e-06
2.707519564579671809e-06
2.602748173969723366e-06
2.542388626699359565e-06
2.595946042601722403e-06
2.506152667384631909e-06
2.522646924510183785e-06
2.490570896862020151e-06
2.458575872713228626e-06
2.420486541351835612e-06
2.489324305004578218e-06
2.443745184872795456e-06
2.444159332830459162e-06
2.484210240423327326e-06
2.372379155448090829e-06
2.424655346919822154e-06
2.439145992264096449e-06
2.609325483314943320e-06
2.785512639073337863e-06
2.906610951203622764e-06
3.016054288185803455e-06
3.148197367864059227e-06
3.279512353295456449e-06
3.363944748363453159e-06
3.412156455161885606e-06
3.421317355348633388e-06
3.467956944893419613e-06
3.543903353203706186e-06
3.583273486836276711e-06
3.623321193713763121e-06


==> figs/plane/regcombi_diff_c.txt <==
6.344929325201177361e-01
5.452960194969351804e-01
4.656376262543363564e-01
4.004620799270801612e-01
3.453181099818662392e-01
3.042496540446734676e-01
2.620082303508883270e-01
2.314745490818135576e-01
2.094752373305260318e-01
1.874249497306744172e-01
1.649891397537067705e-01
1.530376901397897116e-01
1.425032858583482331e-01
1.307770472371137249e-01
1.198708522752431199e-01
1.099253953424334379e-01
1.033007300382456362e-01
9.800788307868732452e-02
9.325170947503297336e-02
8.649892684894985861e-02
8.387532092288600694e-02
7.663746464841772466e-02
7.346715849172368029e-02
6.862404763494385496e-02
6.556968419462516628e-02
6.242874342985291897e-02
5.968977030242780812e-02
5.815562330007268549e-02
5.451082294816125134e-02
5.240492039844539540e-02
5.144711362135570565e-02
5.026749860051574204e-02
4.911766618533864454e-02
4.783562540967169208e-02
4.572151032994958841e-02
4.454551660636447974e-02
4.366255661603287569e-02
4.286229631535633244e-02
4.206478073619501767e-02
4.128033563727982053e-02
3.824113678590237986e-02
3.769670822343202526e-02
3.697343552228226499e-02
3.594567718899840947e-02
3.593240392607703615e-02
3.534926165579845708e-02
3.471034559357241006e-02
3.430093147583383739e-02
3.381878405459137760e-02
3.339070902020479376e-02
3.298455728416382904e-02
3.267108127433952791e-02
3.208061428440472929e-02
3.192019583679905903e-02
3.168198358523149905e-02
3.140361428200230676e-02
3.093267964111050261e-02
3.054663822326708286e-02
2.901736735737326170e-02
2.870600312989128253e-02
2.850665536359087496e-02
2.844936811646268590e-02
2.826311778306086347e-02
2.808474896218657313e-02
2.652935420146107851e-02
2.644108030875419457e-02
2.628175162606216642e-02
2.609176706258507783e-02
2.590003924044033401e-02
2.584900468668435355e-02
2.577693572551325793e-02
2.454656855187520303e-02
2.453016412561284665e-02
2.439822607486618472e-02
2.430748053017985078e-02
2.413912670896985885e-02
2.417418667696081061e-02
2.403565168346917871e-02
2.408692594446435950e-02
2.407389030606940997e-02
2.401884776149059916e-02
2.404952467589679260e-02
2.291318262525481389e-02
2.295714686111558281e-02
2.296171154555403868e-02
2.297153833103605935e-02
2.299981366500415680e-02
2.303909307341683865e-02
2.299291311242865343e-02
2.293436346038407042e-02
2.292463128150725241e-02
2.297125475242255133e-02
2.307174442710505438e-02
2.302032111997041885e-02
2.186444227968898854e-02
2.188570581552316124e-02
2.187361830527064302e-02
2.192178402778473603e-02
2.182428311544024405e-02
2.187284434061354671e-02
2.178796810220977667e-02
2.178499894348173010e-02
2.181554693454115790e-02
2.186993978313913831e-02
2.198341042793937328e-02
2.185168517502502836e-02
2.194714099502268617e-02
2.195768331648556212e-02
2.194723022578867755e-02
2.198973263691639951e-02
2.194738384027428504e-02
2.222418326064378585e-02
2.215599985002019226e-02
2.224429474064144180e-02
2.225118584996643029e-02
2.233062731006625959e-02
2.220931252985799964e-02
2.223909830451475944e-02
2.234585089695177718e-02
2.240004443872856479e-02
2.233102379357823977e-02
2.237936172957905381e-02
2.231738211351613418e-02
2.250263259797013332e-02
2.241164922108720287e-02
2.253541678542745480e-02
2.252641350464248265e-02
2.240463206891290388e-02
2.253412067881679914e-02
2.250507351123723007e-02
2.260572786051191774e-02
2.264087702720448889e-02
2.257061638383663429e-02
2.260627535685897846e-02
2.261175302197016707e-02
2.269539890419832937e-02
2.270128475535425697e-02
2.272084513525529301e-02
2.267401443288011298e-02
2.269899814636198651e-02
2.294477333645828301e-02
2.272636702045210955e-02
2.272006434485044149e-02
2.273210294327310255e-02
2.277411471788272010e-02
2.288934438133866794e-02
2.295660816097110438e-02
2.267588806212316593e-02
2.284427294503131589e-02
2.284893410138379502e-02
2.283618437455227704e-02
2.285715192154933600e-02
2.287103431210693941e-02
2.294448411609261232e-02
2.282841917343053986e-02
2.290370269155568572e-02
2.292019816206375751e-02
2.296129685670063314e-02
2.273419366072360406e-02
2.287369079758329315e-02
2.291872530489183143e-02
2.294881491753284972e-02
2.288292640654408794e-02
2.281811342142412227e-02
2.289886925664358017e-02
2.291798184102722402e-02
2.289137429354550640e-02
2.304545858431480965e-02
2.286601794690449121e-02
2.296474177286248960e-02
2.309257947375015219e-02
2.294239349841747933e-02
2.176783956356063629e-02
2.191842496506463817e-02
2.175393375554198622e-02
2.171159980479899637e-02
2.174764103827596731e-02
2.182019428585584009e-02
2.181577652567069647e-02
2.184800944593490515e-02
2.200454796307101460e-02
2.172679813760015552e-02
2.159402147467694155e-02
2.171400675026644717e-02
2.160517776920543517e-02
2.171301471107788678e-02
2.154751790569858078e-02
2.171566240466486081e-02
2.160321071120702152e-02
2.168066260161598605e-02
2.160833169600472406e-02
2.168353167365235853e-02
2.161083392573954348e-02
2.154017295206074253e-02
2.169985060172652941e-02
2.163609920319505692e-02
2.159762995956230128e-02
2.148433319805562181e-02
2.043352890651469952e-02
2.016343921550660390e-02
2.027912637759644171e-02
2.024364629029873006e-02
2.028261977420666926e-02
2.012245633775607348e-02
2.014675473610531842e-02
2.023310377244390279e-02
2.016619811222691502e-02
2.014795654007248485e-02
2.027923640999788890e-02
2.022224950622220421e-02
2.020508646486297161e-02
2.028082370834403958e-02
2.028083734503977401e-02
2.028798611641115940e-02
2.037638392941400547e-02
2.025715632444255107e-02
2.025498072493053109e-02
2.031414968450849512e-02
2.021029380906231090e-02
2.017492926426150968e-02
2.029207894022809142e-02
2.024805579145489212e-02
2.019774858935262027e-02
2.020778486273637833e-02
2.036583419260814057e-02
2.013630647826811226e-02
2.020491553421675107e-02
2.022623590105612074e-02
2.029422377540010189e-02
2.031112701884805680e-02
2.011807362869241084e-02
2.024241612348998479e-02
2.030746763705623334e-02
2.024559810271820900e-02
2.027709612955329310e-02
2.016351254693841966e-02
2.008721867437405703e-02
2.029438244696919746e-02
2.015438853235730285e-02
2.024329935392425728e-02
2.020167370548858407e-02
2.027238160452670204e-02
2.027178767714946442e-02
2.012806156648100711e-02
2.023045000844141822e-02
2.027169620590769591e-02
2.030324128717686874e-02
2.018345006904858838e-02
2.031039624528344772e-02
2.019957989689120936e-02
2.012645936485586359e-02
2.019573850336271736e-02
2.020668085309954703e-02
2.021223279375372953e-02
2.032673038236040494e-02
2.017867457228553901e-02
2.018894152973771741e-02
2.030295908846688896e-02
2.029563164650538543e-02
1.916539870897494835e-02
1.912270357772348495e-02
1.893986588457287346e-02
1.899993987023362862e-02
1.910239489658609874e-02
1.915589804958256481e-02
1.898289659016600198e-02
1.905773712816078921e-02
1.907378114770554370e-02
1.910360693467573479e-02
1.899659244636129132e-02
1.907669598690507617e-02
1.909478265766057642e-02
1.914128182430557129e-02
1.900855547855842542e-02
1.910868352427795222e-02
1.911191836744551009e-02
1.907054329748932020e-02
1.902686428975445404e-02
1.888931512673742638e-02
1.896078420915347021e-02
1.899529920887608331e-02
1.891655206407977935e-02
1.895629424407650407e-02
1.893450134307921376e-02
1.894319247650637361e-02
1.894451896069300131e-02
1.897074514751344657e-02
1.896842444896057120e-02
1.892341019215646250e-02
1.894592582183696888e-02
1.884483414908707730e-02
1.890479267411590211e-02
1.880383239067185894e-02
1.893574244758942926e-02
1.881950993837387329e-02
1.888131995182807527e-02
1.903134335719042225e-02
1.901708365909904677e-02
1.880328945481452713e-02
1.884689513731431856e-02
1.895118514897323539e-02
1.888343161370457587e-02
1.887587483422890552e-02
1.888720572887848601e-02
1.882781398969190015e-02
1.894358510870012766e-02
1.896556447767502526e-02
1.894581529680281276e-02
1.882594971967464781e-02
1.879107284048861862e-02
1.871206564693600471e-02
1.870347840519745800e-02
1.877302478912294334e-02
1.880924917839331065e-02
1.885674359404607842e-02
1.889641038654763655e-02
1.891868390660498070e-02
1.898421402901620883e-02
1.891401184387047490e-02
1.884103806613724591e-02
1.896451564400878850e-02
1.884101470542407300e-02
1.889611458174286426e-02
1.872889457031495786e-02
1.892246710062189460e-02
1.888311176610130496e-02
1.890192433680309286e-02
1.882818226876494319e-02
1.880790975473500132e-02
1.886471740729706720e-02
1.892338589121643141e-02
1.894634006905147189e-02
1.898158723635539127e-02
1.888901671553444225e-02
1.882844725274230788e-02
1.892541513695106259e-02
1.880346732776150276e-02
1.885214037651547145e-02
1.885664649238582430e-02
1.881986707212449442e-02
1.892661557436639899e-02
1.896431268936896175e-02
1.882446341282446520e-02
1.886899585992124137e-02
1.896311423779119612e-02
1.889174295834556219e-02
1.884540262695284449e-02
1.876310551292419831e-02
1.870159239044779514e-02
1.904371528366571170e-02
1.878298384397389387e-02
1.889034655891361214e-02
1.873073561339430940e-02
1.879393101083035728e-02
1.875279543038478602e-02
1.890004258233922083e-02
1.891677391136439498e-02
1.883117139631143577e-02
1.894998425759776561e-02
1.883271035805363786e-02
1.872735680797750144e-02
1.888959477060131106e-02
1.892959068634695458e-02
1.886717609063323295e-02
1.883545392899000845e-02
1.888012984744864148e-02
1.877370875882189774e-02
1.884838769903227074e-02
1.885366216558911207e-02
1.887570670321197380e-02
1.873657854820219917e-02
1.895446120817885147e-02
1.890608574659913971e-02
1.877331641307382337e-02
1.883441267592693771e-02
1.888848100014160064e-02
1.877782204495754073e-02
1.890091743817811157e-02
1.862678672598416449e-02
1.886946065652355189e-02
1.895469481313298218e-02
1.866672600687769787e-02
1.878427111730823079e-02
1.899583247743886344e-02
1.878642975928030215e-02
1.876868993853031062e-02
1.896278879754969768e-02
1.887187069219584817e-02
1.891489399826372722e-02
1.869757795581450735e-02
1.890479029869633273e-02
1.894637585172802285e-02
1.891722178179014446e-02
1.881563786381527242e-02
1.887657167856511553e-02
1.886716855264785470e-02
1.888411605349190128e-02
1.900336625290229009e-02
1.874240336565426504e-02


==> figs/plane/regcombinationcboAckleyPlane_diff.txt <==
3.643817185166655648e+00
6.515425556600419554e+00
9.122744040135303933e+00
6.934644093353760752e+00
5.256804272810912337e+00
4.613421113422335296e+00
5.265288267755635410e+00
8.298776618013578243e+00
4.560749578319610364e+00
4.459548551497264590e+00
5.219975596232610648e+00
5.146626136881243596e+00
1.677721132198282916e+01
4.770703575416064268e+00
7.795125620335587868e+00
4.367858373502023106e+00
1.084008908866123022e+01
4.150736019393738374e+00
4.884084614112611966e+00
4.320081456080934856e+00
4.997110003457218674e+00
5.830059267418336688e+00
4.567714316154583010e+00
4.838860570728839683e+00
5.169733093825670700e+00
4.662432549701819973e+00
1.624611458345800230e+01
7.871789195351442281e+00
4.425237733306771837e+00
6.075830299214314500e+00
3.911896085949360558e+00
9.055776194699571846e+00
7.931581744365692188e+00
5.257216431196996886e+00
5.431181099086201947e+00
5.293056790479611529e+00
3.046420014037891644e+00
3.717223327347582540e+00
4.229513451791436118e+00
4.295505714865016422e+00
8.600472600074162699e+00
4.288366600946601714e+00
3.932785988865526328e+00
6.091132901379189057e+00
4.935575391627621045e+00
7.436996288474141181e+00
4.514464838789224110e+00
3.619785501276637785e+00
5.463826531211030790e+00
3.444489875838935955e+00
2.917222044778734702e+00
1.117367448317185108e+01
3.186694338555599249e+00
3.599231659710588449e+00
3.943157924998032193e+00
7.483675413409599741e+00
4.684894209613637450e+00
4.004370809337873816e+00
3.699671270392670852e+00
6.879709659245060394e+00
7.407469749098147815e+00
3.106504848023373810e+01
4.301507543738065209e+00
4.303806921993555079e+00
3.138373167607936498e+00
1.146017294767220385e+01
4.085724926110156474e+00
6.622884935928662564e+00
4.326891946784675369e+00
6.014654597132210512e+00
2.213683821016321218e+01
5.036110851044070635e+00
3.010884329788348968e+00
2.789191748364972412e+00
5.400601862299724942e+00
4.729985339434073843e+00
3.273658993500073056e+00
3.913155124306300969e+00
4.007233145599466972e+00
2.463645131793168463e+00
5.722705779048331109e+00
4.543122010485781459e+00
6.217079025214731658e+00
4.671765872245894791e+00
4.161114788861103975e+00
7.933313072076688677e+00
2.915409205855568953e+00
3.406689955190510766e+00
6.193473598052495532e+00
3.536393975028248704e+00
2.961539681700614324e+00
3.367822840325217282e+00
3.804276339251639882e+00
2.512754520602500374e+00
3.004799062033439938e+00
2.785133446046717420e+00
2.858318991390869090e+00
3.502609443871850026e+00
3.174394143261563439e+00
2.567891607541212373e+00
3.906197008770035062e+00
3.261754641815787448e+00
3.267697574163770380e+00
2.923842386221775946e+00
2.302892463423025227e+00
4.436093248112089604e+00
3.142548491554776113e+00
2.617295053044392805e+00
4.012241247837240010e+00
8.474169219720829815e+00
2.555859626636045157e+00
4.021345819319720682e+00
1.809749080738791260e+00
2.246610368966385440e+00
2.722944505724720354e+00
2.782883125571144589e+00
4.004444439719653914e+00
4.077337466506201658e+00
2.536357670030868761e+00
5.160154887685470371e+00
2.723690548965763458e+00
2.890570914228859589e+00
2.964630736022556334e+00
2.418012921615282362e+00
5.804224405559319955e+00
2.149618141575801111e+00
1.044760521740153258e+01
2.350755670070566072e+00
2.419672152422078781e+00
4.949579965152712369e+00
2.583422233005446156e+00
2.584070532986271207e+00
2.307350097148392454e+00
4.803300645652618606e+00
2.093493642228573037e+00
2.352821714060405078e+00
2.120168906373395501e+00
4.783415398205352886e+00
2.351368453989493901e+00
2.098464192631257053e+00
3.833203220749559659e+00
3.058955525843694456e+00
2.823607905274622354e+00
3.994599709893418282e+00
2.378865775670867766e+00
2.784905568597107806e+00
2.401266430112548367e+00
3.015311340516535932e+00
2.107110823114576981e+00
1.072396167484323470e+01
1.774482677155705401e+00
2.564216841527221291e+00
1.867791481833836142e+00
1.929694341482549813e+00
1.882965762247885477e+00
2.012377199158429164e+00
1.878753391670214823e+00
2.877281470158024046e+00
2.087536747076804033e+00
2.030945523129504604e+00
2.382263588695762824e+00
1.891617877369534906e+00
1.674478692414856695e+00
2.075797854176169466e+00
2.319662466851515781e+00
1.765594466173084243e+00
6.044143592113004004e+00
2.189396038841481484e+00
3.012364294353206073e+00
2.126713416825175340e+00
1.648298799336725740e+00
2.842776009754339750e+00
6.878611372764807719e+00
7.562600182102434232e+00
2.109761861257284377e+00
2.157397187460156296e+00
2.324061827970592464e+00
2.828732231591438051e+00
1.831116275127880444e+00
2.010186634896651281e+00
1.646583009642986095e+00
2.899059563389811078e+00
3.744820590841904107e+00
2.814388163493206196e+00
5.891636149219311847e+01
2.247049652486923677e+00
3.287892462848353681e+00
1.738943360290202023e+00
1.829754169038370737e+00
2.076632270243201628e+00
1.253341981968474386e+02
4.207414338864989389e+00
1.577053853818088935e+00
2.100802379901107741e+00
3.263403538969553708e+00
1.577058591788864650e+00
1.470403214553237747e+00
1.565100855261408741e+00
1.734515529097162556e+00
1.883904963093052665e+00
2.541425278497768669e+00
2.030617965864022878e+00
1.628155956573267282e+00
1.217364844895115317e+00
1.889035292670188992e+00
1.831613198666609321e+00
2.068066560739465043e+00
2.230806732414594595e+00
2.449650754559513199e+00
2.164423993717035977e+00
2.451210409302869486e+00
1.906702789585769553e+00
1.660438456767979742e+00
1.646048438564061245e+00
2.456721702148151998e+00
2.040590855197274678e+00
2.040470869499040774e+00
1.619974425648345262e+00
1.281029955600927028e+00
1.405588247843845062e+00
2.890155492353156497e+00
1.286179148247306836e+00
1.487842334200480954e+00
1.972221839560510226e+00
5.654149511635358394e+00
1.728292040129386420e+00
2.218501254161267866e+00
1.756246404683226237e+00
1.615508843546417550e+00
1.716544084887374311e+00
1.798517247078189385e+00
1.424397505212588566e+00
1.319100282850781181e+00
1.411324228830616256e+00
1.730037744949170841e+00
1.380633706889791590e+00
1.220095520126153854e+00
1.553495228179575305e+00
1.860667652137168560e+00
1.696885187410932527e+00
1.174053400880819442e+00
1.628924784659949054e+00
1.620018915492774880e+00
2.171615115643727556e+00
2.185298592779231885e+00
1.415797791249734372e+00
2.076606624633237086e+00
1.602005888794691746e+00
1.925808760896005722e+00
1.341028052114042746e+00
1.010809049710692520e+00
6.029073810572921133e+00
1.615751783353840398e+00
1.835538356291143591e+00
1.683975490918552920e+00
1.150763773612366370e+00
2.013618404341928514e+00
3.690814376607671754e+00
1.097218387113451987e+00
1.280773239615553116e+00
2.321718915025804186e+00
1.927711929974212035e+00
9.925791130968176779e-01
1.507327027637906491e+00
2.051040896672116087e+00
2.382490255148161484e+00
1.406966468342790710e+00
1.077475800976046783e+00
1.661499459426645231e+00
1.189083288287419160e+00
8.717593687369339372e-01
2.251477594674260008e+00
1.590571807186409892e+00
2.778890907168042546e+00
1.476454084822074186e+00
1.108465432360424385e+00
1.337875406338201456e+00
8.697467175562447750e-01
2.217249462792179937e+00
1.097624338352187534e+00
1.115873663292795470e+00
1.181979174566671231e+00
1.889170895238359682e+00
1.375910483583259403e+00
1.117984447751484645e+00
1.234955598324230630e+00
9.020897797600783141e-01
1.549827580296025298e+00
1.465140518192441954e+00
9.547863748464531231e-01
1.189801104754834471e+00
1.124372298299614714e+00
9.623974682763606348e-01
1.245969956379623156e+00
2.445593166056333700e+00
2.127045558882935783e+00
1.189629980640203311e+00
9.000722541064496429e-01
1.348346022845765102e+00
1.031580482920276598e+00
1.281740363082941592e+00
1.394885142480789320e+00
1.355833719571872598e+00
1.025550368353341568e+00
3.940544123954164313e+00
9.787406400711011756e-01
3.431627148227940793e+00
1.134324341789641144e+00
2.416815304248032703e+00
9.241183487758837245e-01
1.135454880683235857e+00
1.096985290995016404e+00
6.102823510459711720e+00
2.639867551382939492e+00
1.016964580923766848e+00
1.044744644797671151e+00
1.147215707510496507e+00
1.764285334181884490e+00
2.440350063122652458e+00
1.209323667824317772e+00
1.325265289843748695e+00
1.032748765421781734e+00
9.862970643077771937e-01
1.119014833239547091e+00
1.323334547147430929e+00
3.664143491808755204e+00
1.119584551811342310e+00
1.663327207906587057e+00
8.625918334430429102e-01
1.929314715345358922e+00
2.882040005936620464e+00
9.471630825950818622e-01
1.356575092831921348e+00
9.715034159591657836e-01
9.213992392533491005e-01
9.385538636226233855e-01
2.103914441854732420e+00
8.015704495119605477e-01
1.141145598780074266e+00
7.937141499202958750e-01
1.514539667590592442e+00
1.210209090292091449e+00
8.150420504638419272e-01
2.819484103748974846e+00
1.050221838861523871e+00
1.057356133282737920e+00
1.070008581174614282e+00
9.714222325256373081e-01
8.847208006964563110e-01
9.386270470860632598e-01
8.238554995624315369e-01
8.688034105010736807e-01
1.717650148579757952e+00
2.107827891140617194e+00
1.082580050342839773e+00
1.233873734007670642e+00
1.287072245310337149e+00
1.390934253313859115e+00
5.045368745549898115e+00
6.270944318137934292e-01
8.128066080021977280e-01
7.974209530602873741e-01
7.030065365209409167e-01
1.211793256618681314e+00
1.012755136114017684e+00
7.533591677840891787e-01
8.595106375922955122e-01
7.554314990682844400e-01
7.042990205845272023e-01
9.637448587353537599e-01
1.279430534918420737e+00
1.005348574852939159e+00
9.051403484238192965e-01
4.653954981057675688e+00
8.229336599346079861e-01
8.006016518638175983e-01
7.793633767279865010e-01
8.126783761796873007e-01
1.991599250591638004e+00
7.572764079740088583e-01
1.305084848500527750e+00
6.739454904202748509e-01
3.881479427572985141e+00
9.226409034991498448e-01
7.438342200388409209e-01
8.271251923526028449e-01
7.109094609092898587e-01
7.976171392853240727e-01
6.379808349164260983e-01
6.965843425959424851e-01
1.631292904850600634e+00
6.472968651980599564e-01
7.802641671928139955e-01
7.808199599113782030e-01
7.200092861370596120e-01
7.733053890750795079e-01
9.769347832778284557e-01
4.396489466551669167e+00
5.284095147289595840e-01
7.205118521404505483e-01


==> figs/precon/precon.csv <==
1.000000000000000056e-01 1.324255037627589072e-03 6.481565964332751568e-04 3.940409918733235074e-03 1.317151201397692151e-01 1.000000000000000056e-01
2.000000000000000111e-01 2.121440325846949727e-03 1.053059365440604713e-03 1.240961517901074700e-05 1.249065414757628313e-02 2.000000000000000111e-01
3.000000000000000444e-01 1.821427808548947225e-03 1.935551113281703877e-03 3.731934740481999773e-09 8.644626698281975517e-04 3.000000000000000444e-01
4.000000000000000222e-01 7.930660736668145505e-04 4.088858564607391992e-03 2.720089639023881727e-05 3.961051155788928544e-05 4.000000000000000222e-01
5.000000000000000000e-01 1.595295619798503203e-04 4.073327317450217006e-03 7.439747711319416590e-01 1.033202694898016859e-06 5.000000000000000000e-01
5.999999999999999778e-01 4.008977907902183766e-05 4.512337314003184510e-03 6.224707118103502808e+02 1.191201605565671801e-08 5.999999999999999778e-01
7.000000000000000666e-01 2.935302310707418153e-05 3.932590733035008258e-03 9.484366121429606574e+04 3.777552753247179330e-11 7.000000000000000666e-01
8.000000000000000444e-01 4.970394658693905594e-05 4.983370238538202199e-03 5.248217498361797072e+06 1.136018376889863505e-14 8.000000000000000444e-01
9.000000000000000222e-01 1.061930181369350601e-04 5.348805355655361811e-03 1.482604001378801465e+08 1.083391549005376596e-20 9.000000000000000222e-01
1.000000000000000000e+00 3.268551281230901271e-04 4.945824336018545160e-03 2.594079627059816837e+09 0.000000000000000000e+00 1.000000000000000000e+00
1.100000000000000089e+00 1.507566491758677513e-03 5.700866310184158486e-03 3.170564185080562973e+10 1.083391549005401874e-20 1.100000000000000089e+00
1.200000000000000178e+00 7.208194062484029468e-03 4.811795832735348347e-03 2.932446795086321411e+11 1.136018376889887959e-14 1.200000000000000178e+00
1.300000000000000266e+00 1.108989875093621159e-02 6.184228142155369021e-03 2.170421172123006592e+12 3.777552753247262048e-11 1.300000000000000266e+00
1.400000000000000133e+00 2.397777271983238256e-02 5.079310254618896354e-03 1.338797348325074023e+13 1.191201605565678088e-08 1.400000000000000133e+00
1.500000000000000222e+00 3.932132663744492690e-02 4.587930102953363329e-03 7.095096348417962500e+13 1.033202694898026600e-06 1.500000000000000222e+00
1.600000000000000089e+00 3.294449034597377729e-02 4.391779893135931701e-03 3.306994008500687500e+14 3.961051155788942774e-05 1.600000000000000089e+00
1.700000000000000178e+00 6.334292359529221372e-02 4.402673315900873345e-03 1.380759640052698500e+15 8.644626698282028643e-04 1.700000000000000178e+00
1.800000000000000266e+00 7.363162947429112426e-02 4.222812641171960410e-03 5.240732635652562000e+15 1.249065414757636466e-02 1.800000000000000266e+00
1.900000000000000133e+00 7.389491967202020672e-02 3.124492312003978624e-03 1.829940320407879600e+16 1.317151201397696592e-01 1.900000000000000133e+00
2.000000000000000000e+00 8.397523405652412842e-02 4.206549076000159690e-03 5.936343424033796000e+16 1.083391549005382926e+00 2.000000000000000000e+00
2.100000000000000089e+00 8.989455493850062595e-02 4.427038560787917298e-03 1.803817572550419200e+17 7.288516591033507908e+00 2.100000000000000089e+00


==> figs/quadrics/combi_diff_c.txt <==
1.965586441194062228e+00
1.893368787155576216e+00
1.856512647784113401e+00
1.818998555689231855e+00
1.777952963126571140e+00
1.740374584135370606e+00
1.704938658539771446e+00
1.668966611572052505e+00
1.633564460642964233e+00
1.598060098960543574e+00
1.563421565014150305e+00
1.527432491800342573e+00
1.502702347195766786e+00
1.472309700922657560e+00
1.445903627099116129e+00
1.413807397176003455e+00
1.390490665998110886e+00
1.366816702201203437e+00
1.344979762492664710e+00
1.323375615375730341e+00
1.308540598593664006e+00
1.286479652705072141e+00
1.270898832499944175e+00
1.252932301376331381e+00
1.235959035123572081e+00
1.224864694465402470e+00
1.208263671924840299e+00
1.196641242679320705e+00
1.186401552987491392e+00
1.174538254746017918e+00
1.165072715794813307e+00
1.150566508908839491e+00
1.143451378590550904e+00
1.135520875352969972e+00
1.127664463040189302e+00
1.121072555458298536e+00
1.113168376153186090e+00
1.105070429563937084e+00
1.096220271714688499e+00
1.092099182904974874e+00
1.085026596929600240e+00
1.079329555015413167e+00
1.072377360767963861e+00
1.068554697647686957e+00
1.062972545526306600e+00
1.057757824149088144e+00
1.052827265987236860e+00
1.050567304946311786e+00
1.045951644446534878e+00
1.039486012183467034e+00
1.034268833953559286e+00
1.031428023502139801e+00
1.028065547664889667e+00
1.024769543117265869e+00
1.020827910040365438e+00
1.014922453671771141e+00
1.010983282622786694e+00
1.007571009406376339e+00
1.005767180421927476e+00
1.003522429295534257e+00
9.971737187615105080e-01
9.942148063300415561e-01
9.925949251076087165e-01
9.884555505617522719e-01
9.863864881329402756e-01
9.832346542287001556e-01
9.821087629754204906e-01
9.781644248659590035e-01
9.740625704172549693e-01
9.713303008711583475e-01
9.672940520192052638e-01
9.663634061101892270e-01
9.652367567906763313e-01
9.605946354032370849e-01
9.601200022105642606e-01
9.578876617710621044e-01
9.574437389091960959e-01
9.557637418522766382e-01
9.522064730586041748e-01
9.503985665193162014e-01
9.496618573652361173e-01
9.499453713043737313e-01
9.464866356448335960e-01
9.454219473667675455e-01
9.424081516609815745e-01
9.408969164844807054e-01
9.360839684300769070e-01
9.338285226773878067e-01
9.334805827811968326e-01
9.278080542908156980e-01
9.235455148202085240e-01
9.211841630760595478e-01
9.175357499605968359e-01
9.172659722712086516e-01
9.121648888843386649e-01
9.106332390111601116e-01
9.083670358971938086e-01
9.092176227019028723e-01
9.069979285575738848e-01
9.030148638339425826e-01
8.989913907762450140e-01
8.949021459521711019e-01
8.922733579361306067e-01
8.880991872418279032e-01
8.830428738607822847e-01
8.831236181621713310e-01
8.753420069630981626e-01
8.748400500086620513e-01
8.713911644763131514e-01
8.704491234093005847e-01
8.701289429854339730e-01
8.670784724554742029e-01
8.648946060755050569e-01
8.640775408051994955e-01
8.614007581896080401e-01
8.563181451488509621e-01
8.563849818506102940e-01
8.554963283096785887e-01
8.535922842595842219e-01
8.521819791381604059e-01
8.508603982578568647e-01
8.494156058442313695e-01
8.468883927013641788e-01
8.450399809186368572e-01
8.423409578713317858e-01
8.394635901294171809e-01
8.365287361349367234e-01
8.372056693245155667e-01
8.351820061644998905e-01
8.304578142362233351e-01
8.292484711292240629e-01
8.259153257424267647e-01
8.244092993296456839e-01
8.209598347272382135e-01
8.179927429812301476e-01
8.150815523823971009e-01
8.146412496371862044e-01
8.116175688999894833e-01
8.092814834212925801e-01
8.084680682442104693e-01
8.049293598992972587e-01
8.029198778035667727e-01
8.015467055935855401e-01
7.962060462108484504e-01
7.979083259282849783e-01
7.975071559213771089e-01
7.944662460154511274e-01
7.890076545338455816e-01
7.860996556336258267e-01
7.831849308951026600e-01
7.807065117121680942e-01
7.800364099465305623e-01
7.763803831961617608e-01
7.763901322833606233e-01
7.757913487986777268e-01
7.706505489044966906e-01
7.686279101173788542e-01
7.662710258114341366e-01
7.640593415439892455e-01
7.631538884355419938e-01
7.604966183648719236e-01
7.567208120295014773e-01
7.561201924837894772e-01
7.549922646569441342e-01
7.527063419679772549e-01
7.537343706115146036e-01
7.516551297907647644e-01
7.484550170896395738e-01
7.474487266882139380e-01
7.456963373341011225e-01
7.402296975715865202e-01
7.357488683006933039e-01
7.345730012236121320e-01
7.309009726304369625e-01
7.309951893393017430e-01
7.264978626864986300e-01
7.249356961799653387e-01
7.218278401030170377e-01
7.196027801455044948e-01
7.164512547516822538e-01
7.138741021022835254e-01
7.125697889680477903e-01
7.128856513652342963e-01
7.087361185760482352e-01
7.084308152837933692e-01
7.066761287225505894e-01
7.014095713036494484e-01
7.026079169217469556e-01
7.014739873408287751e-01
6.979280877400867444e-01
6.939115770856628673e-01
6.937730713914308511e-01
6.915849621550138604e-01
6.884732017336738785e-01
6.872895089465151930e-01
6.828224218979198623e-01
6.802129347709261475e-01
6.799718446916831471e-01
6.786126778403216431e-01
6.777811566483361583e-01
6.758280503072746637e-01
6.735283504827012102e-01
6.741532704817650989e-01
6.704512059078433506e-01
6.680005004208846575e-01
6.650511171062594151e-01
6.603420469446937835e-01
6.598834656600131021e-01
6.586672490603844299e-01
6.579210897593875673e-01
6.550857741148876645e-01
6.551620608955877056e-01
6.514346026503787801e-01
6.478044187922825659e-01
6.435231749122711786e-01
6.446241881361319814e-01
6.395590700008569884e-01
6.377027176820219134e-01
6.377360145971026073e-01
6.361591606121433928e-01
6.298807044105717567e-01
6.287771069720686778e-01
6.305376598281703382e-01
6.296701527007295685e-01
6.271050915790670199e-01
6.235951187782510230e-01
6.204945169008491135e-01
6.185090167292515151e-01
6.160896225188335906e-01
6.144213019446190804e-01
6.140640095042622093e-01
6.120841792748338284e-01
6.088565709697147943e-01
6.067763189943570223e-01
6.048232545321444720e-01
6.054237443541290453e-01
6.031353091324311855e-01
6.003089165265458327e-01
5.970907919393632080e-01
5.976698163620132176e-01
5.911411165240749721e-01
5.885675818858291386e-01
5.879271112741574212e-01
5.868810693645836185e-01
5.849540016142957821e-01
5.833445413125668555e-01
5.795561178124524204e-01
5.757503699635942995e-01
5.762960945804728174e-01
5.738288006973505384e-01
5.730719603034666321e-01
5.715075877185635811e-01
5.705707401719678495e-01
5.675750984913093822e-01
5.632771579994702016e-01
5.642438215374557808e-01
5.614730112240722271e-01
5.574148505135610998e-01
5.576163021104413309e-01
5.551554655505492875e-01
5.487540011409722807e-01
5.482669832167955670e-01
5.465764171424324358e-01
5.457755123123422258e-01
5.462511060893809889e-01
5.418494277202591247e-01
5.394997850745878454e-01
5.385135493380899252e-01
5.364304944922168028e-01
5.334487858392266135e-01
5.324527520846233930e-01
5.278071472765270000e-01
5.247884620589925442e-01
5.231096934028296452e-01
5.183198391520600357e-01
5.185445014214516979e-01
5.158468603170629496e-01
5.140626465608402196e-01
5.119214349755707438e-01
5.074915086932395569e-01
5.072141620195923517e-01
5.033557630756564372e-01
5.023177618272691713e-01
5.022303774418860334e-01
4.958286637650398676e-01
4.957038838652898516e-01
4.944017003720624914e-01
4.915517414921120043e-01
4.895893307657171456e-01
4.847818624519053543e-01
4.836642425254131794e-01
4.826335891906798348e-01
4.847496346133285394e-01
4.828200023729021795e-01
4.809922603622186488e-01
4.780101569983360443e-01
4.724298592250500972e-01
4.729489643492237883e-01
4.714605431428716131e-01
4.686324099555096989e-01
4.689861411070463393e-01
4.656625066800311186e-01
4.622402448732079727e-01
4.634406018491737944e-01
4.577840675134566273e-01
4.562225731093960124e-01
4.561707011706317982e-01
4.528799719696281478e-01
4.509339813926514506e-01
4.512731159356432320e-01
4.491060391697488940e-01
4.465361334498502699e-01
4.456511002997164961e-01
4.433451032375613776e-01
4.424600868230660344e-01
4.419083032409807932e-01
4.407530026661205524e-01
4.371561599520357722e-01
4.389643732624887162e-01
4.355602732186868442e-01
4.332403889567969513e-01
4.334781766859995833e-01
4.314201956204652411e-01
4.326215661562288206e-01
4.301234621944485803e-01
4.271916985406213896e-01
4.255700675182801374e-01
4.216420018568271533e-01
4.233683371441410714e-01
4.200841185428498825e-01
4.191425519047340953e-01
4.193633634174661617e-01
4.148614161346866336e-01
4.132890210167233236e-01
4.135647726868855734e-01
4.108037738176203990e-01
4.116468546638029635e-01
4.109341338164945734e-01
4.064568093782138236e-01
4.033293478832258860e-01
4.033071224287018142e-01
4.017759455598882701e-01
4.017779797966324895e-01
3.996867072957844824e-01
3.994004903788097582e-01
3.957271402743227084e-01
3.941818211251855719e-01
3.943649861283354818e-01
3.921683153823677381e-01
3.931820999803550265e-01
3.913487158928748988e-01
3.901376773067655179e-01
3.890159608606238439e-01
3.874237409185702918e-01
3.863619338735263531e-01
3.866359030566031696e-01
3.830872417789581985e-01
3.836107232572683601e-01
3.813055492542873348e-01
3.808516071422969329e-01
3.790477521541264494e-01
3.791504560384259537e-01
3.788465737364093977e-01
3.754119141497534451e-01
3.750153128337964104e-01
3.748885509992124221e-01
3.723879029407742292e-01
3.718820613753262005e-01
3.696232854165373838e-01
3.683785483146138628e-01
3.697080488665019926e-01
3.688288381631426027e-01
3.671618671715889959e-01
3.662436727560327010e-01
3.648381722413925332e-01
3.637678703672088676e-01
3.639594608493930683e-01
3.616396412496898360e-01
3.603319004895425559e-01
3.607693504288379538e-01
3.608361806254974380e-01
3.581938410907414827e-01
3.581379450282236587e-01
3.573588401947562221e-01
3.559939283162170676e-01
3.559986518343030704e-01
3.532917391475410285e-01
3.540160705947187347e-01
3.522691719134257160e-01
3.488372988008610620e-01
3.491584682612115520e-01
3.498979992177677079e-01
3.476885050214818529e-01
3.464727443601413048e-01
3.455475133178678715e-01
3.447346098345901999e-01
3.405408848097841168e-01
3.395274917212355859e-01
3.386308750754875585e-01


==> figs/quadrics/driftconstr_diff_c.txt <==
2.370718479120474509e+00
2.404633242441645447e+00
2.359338445725923883e+00
2.257877256666827925e+00
2.226910831250294542e+00
2.142268609958869696e+00
2.091899846560775877e+00
2.056981055427260952e+00
2.016441997543228837e+00
1.980693729724942509e+00
1.980350760374243624e+00
1.946112697140481851e+00
1.924343871617131274e+00
1.907083111954092969e+00
1.890063490504339416e+00
1.867185314036818422e+00
1.852899895159540122e+00
1.835289723011788832e+00
1.819547082624974665e+00
1.811788092642318881e+00
1.796484474274734344e+00
1.794269950966005611e+00
1.780957408295097411e+00
1.767382140353638276e+00
1.757399846116713071e+00
1.742221378551468636e+00
1.738866021289728891e+00
1.733197392646582902e+00
1.717829404732321930e+00
1.708724168940115362e+00
1.692067032826475081e+00
1.688361060158090954e+00
1.672823864194221022e+00
1.659385394658207558e+00
1.654625458591523657e+00
1.643204130774729155e+00
1.629787252599645964e+00
1.614598222580450493e+00
1.601704877969428509e+00
1.593815446343188613e+00
1.580758754604886462e+00
1.575595569954964414e+00
1.558700702036015517e+00
1.545076789905812209e+00
1.533488928715987409e+00
1.532339700605052313e+00
1.530566174255067136e+00
1.517633600618098377e+00
1.511228283942249062e+00
1.494014738246372875e+00
1.488013769621797211e+00
1.471422500920113619e+00
1.462530764481188017e+00
1.449742041200114295e+00
1.438963024821451109e+00
1.435720853253354967e+00
1.418039651243615751e+00
1.410289236461649498e+00
1.399803906011357846e+00
1.390701475843063140e+00
1.381676133246310334e+00
1.371386697584406678e+00
1.374096600921646205e+00
1.365882255359682551e+00
1.354950333493111669e+00
1.342180121735367937e+00
1.331755122283603043e+00
1.324611634753907863e+00
1.317504549327393581e+00
1.306040649569650380e+00
1.303501715302931352e+00
1.306011996322857804e+00
1.295861071048516333e+00
1.276986514452014276e+00
1.271210404299015551e+00
1.257759108113412960e+00
1.246581298717930775e+00
1.236090571354528933e+00
1.230736320603952771e+00
1.226608365801657330e+00
1.221059906906118986e+00
1.219335386874663030e+00
1.196645220782397212e+00
1.194686321237313331e+00
1.177527477898060448e+00
1.177626558955618741e+00
1.169247020164611239e+00
1.155672284688782137e+00
1.149734358425802849e+00
1.144120550933228619e+00
1.136523731341368970e+00
1.137433762186702113e+00
1.127679307406654008e+00
1.106186932052894534e+00
1.104542454213156777e+00
1.100667288790611043e+00
1.096710328596179673e+00
1.092525724440298607e+00
1.082736810824465268e+00
1.076914868112597068e+00
1.062322704846244026e+00
1.052934774026848874e+00
1.046179727100401857e+00
1.047856433977073953e+00
1.036934499261271236e+00
1.027273289544136770e+00
1.015134947818296052e+00
1.010196416206431413e+00
1.004171491681464801e+00
9.937732220706887443e-01
9.888191668328571993e-01
9.866887129618100438e-01
9.744875360528592045e-01
9.715411726521246960e-01
9.654109846588408983e-01
9.563210835318356473e-01
9.442198432997723767e-01
9.339667085313284600e-01
9.291675528774153703e-01
9.204050269709858068e-01
9.097688683704423518e-01
9.115960218287891825e-01
9.035524112844717237e-01
8.895492696352872430e-01
8.843992492002611394e-01
8.738957307989344558e-01
8.598931762007651081e-01
8.561707585165155843e-01
8.483172657475884781e-01
8.430473285315074339e-01
8.381295373474700883e-01
8.340134772714276057e-01
8.336512316594208993e-01
8.207720451088064140e-01
8.123505282434736463e-01
8.049699560770464668e-01
7.962715861699805053e-01
7.894084384673870636e-01
7.806201224132983674e-01
7.777799891637896534e-01
7.601134391801924739e-01
7.588085709812421031e-01
7.463505021834603292e-01
7.450966081609670111e-01
7.341054024466707739e-01
7.195657468595467732e-01
7.142289354516520028e-01
7.042227704968888613e-01
7.014517874658056096e-01
6.953629739530324816e-01
6.870816425079280254e-01
6.773326955796479254e-01
6.769041184470402372e-01
6.649924722151077106e-01
6.520420140012392896e-01
6.453969872859119938e-01
6.370752089332254453e-01
6.333863155450112359e-01
6.256159249404210643e-01
6.116271294972432937e-01
5.989416948736115964e-01
5.933194467662719074e-01
5.825218458915166764e-01
5.710696211827327451e-01
5.670271468198488929e-01
5.548514488037057379e-01
5.437841330902298820e-01
5.317880699131023459e-01
5.269219807246263709e-01
5.198096269570978700e-01
5.158927088731180000e-01
5.129909808070571842e-01
4.965210048891930961e-01
4.927138568577456024e-01
4.844136446416481556e-01
4.776311094723812434e-01
4.733834997563565183e-01
4.637060169973793999e-01
4.566200026933732170e-01
4.529467318925405328e-01
4.415222657256778205e-01
4.425420013597266555e-01
4.332400343578911017e-01
4.208394167131337960e-01
4.106115937972964480e-01
4.050272120054335678e-01
4.003748679129994770e-01
3.955975802076303061e-01
3.845918642759312833e-01
3.821450705856473395e-01
3.756929287224787251e-01
3.739746470857180372e-01
3.648985816775939250e-01
3.590001708950154580e-01
3.521432180622370844e-01
3.499791950400822360e-01
3.403776828174184810e-01
3.328524424614248134e-01
3.289959107435647678e-01
3.211133784871500474e-01
3.168849152274040293e-01
3.139569826193653879e-01
3.080153211019732717e-01
3.053701271547249463e-01
2.999010926913194819e-01
2.954480674019003827e-01
2.878728884822417955e-01
2.850708969301377627e-01
2.854864552659513444e-01
2.716588401150643595e-01
2.778520916979438926e-01
2.727439838557305096e-01
2.687772292263705398e-01
2.637740677577672388e-01
2.620373314423989353e-01
2.578920643698557336e-01
2.527403376952166991e-01
2.469587540506558432e-01
2.452617575413015560e-01
2.423097167068725133e-01
2.384308478969565104e-01
2.336075409332562802e-01
2.305176223707654792e-01
2.261314202937494966e-01
2.211603856295475956e-01
2.228439636829145365e-01
2.201748504004666096e-01
2.129024975041416967e-01
2.132436037862913969e-01
2.124974122162252843e-01
2.085584862187249700e-01
2.030168244010417677e-01
2.001671503269225327e-01
1.978081583106662544e-01
1.928480743282512955e-01
1.895331178547276507e-01
1.944789108561334190e-01
1.863944233251021709e-01
1.865061113787673808e-01
1.829487994281998875e-01
1.825917083198468627e-01
1.781319934272394823e-01
1.781399860757006959e-01
1.758587008235018290e-01
1.711173368538322359e-01
1.698613270534353181e-01
1.713729812655354068e-01
1.688346629000882226e-01
1.654031629257954050e-01
1.626152117260511731e-01
1.605972493136408885e-01
1.591960519047998512e-01
1.559813001525838516e-01
1.565403765881857867e-01
1.592426463697327044e-01
1.521947279421230759e-01
1.488442579957991174e-01
1.509338790493368887e-01
1.460636064413930735e-01
1.465288907355584425e-01
1.458865529205475575e-01
1.407299849053247065e-01
1.446567022868008867e-01
1.420225718569917417e-01
1.368822600121713251e-01
1.404875462233377004e-01
1.356894696615310869e-01
1.355817627741715825e-01
1.365816808344923472e-01
1.345019560186892504e-01
1.345119830413079864e-01
1.338599512006866110e-01
1.337420051273742749e-01
1.316226035458615828e-01
1.317605566907803505e-01
1.303523706981039032e-01
1.327245119107779703e-01
1.318770507185973995e-01
1.332282929215446721e-01
1.305341427562760059e-01
1.306677233008791406e-01
1.256216193304277029e-01
1.246220296659681231e-01
1.267295286620586936e-01
1.249623986963183941e-01
1.274806412069111328e-01
1.209217921315727529e-01
1.216554955802208043e-01
1.223908145527560914e-01
1.181252038775902624e-01
1.217751640180449180e-01
1.214472878755596119e-01
1.181106583954299183e-01
1.155482875124434761e-01
1.161670154728488141e-01
1.186671217323132105e-01
1.203015119138707012e-01
1.197108093653289490e-01
1.147356016912907672e-01
1.149089379569675912e-01
1.149202756765779904e-01
1.138584385534611304e-01
1.144479279738088023e-01
1.151270599884736817e-01
1.148076376903805068e-01
1.116132909605252327e-01
1.161199529540795777e-01
1.124180280110326224e-01
1.106165310533248208e-01
1.106002839107448482e-01
1.114890912476929480e-01
1.100740346539215431e-01
1.103901558077715062e-01
1.081719749078361992e-01
1.068339719770975693e-01
1.084773710875921032e-01
1.073076637750556006e-01
1.070723337331317693e-01
1.045605398290736232e-01
1.077353364365418176e-01
1.063234620352506987e-01
1.076505986284305855e-01
1.046437112200254427e-01
1.038338742126126285e-01
1.035338235577283189e-01
1.042385677951313538e-01
1.046078276389068862e-01
1.012211625113365460e-01
1.041551924334964546e-01
1.004762020443943221e-01
1.001368511773151476e-01
1.017751639715636647e-01
1.063555540557701712e-01
1.027353676588617371e-01
1.028714690714830349e-01
1.036259614111011695e-01
1.039543354590833357e-01
1.041250201371955036e-01
1.039981054305430946e-01
1.024456234758730072e-01
1.002283902394252718e-01
1.018940128093636099e-01
1.014627368803910495e-01
1.035406198072715139e-01
1.028319709767300111e-01
1.001615288850800228e-01
9.952703633106327330e-02
9.740385882040893117e-02
1.002829753328641355e-01
9.872314866423914648e-02
9.896821770725905409e-02
1.000255265327225640e-01
1.019322155715936262e-01
9.999962053805822038e-02
1.021564636767209738e-01
9.885914896257598505e-02
1.003035747858837534e-01
9.883948835910258413e-02
9.640003892677256880e-02
9.714305947693731291e-02
9.793320785932801975e-02
1.028482587554924860e-01
9.726288835698890245e-02
9.994001150789494359e-02
9.895148152205704428e-02
9.647167574186349404e-02
9.434515595993626935e-02
9.207087187378830417e-02
9.553791966178042105e-02
9.808153206308217742e-02
9.332404798055082829e-02
9.380423527723681654e-02
9.455081281985731889e-02
9.434019216621292170e-02
9.806252832439153744e-02
9.574735917260354667e-02
9.476672127414038915e-02
9.677628490657537441e-02
9.679490753762085009e-02
9.426264972134554276e-02
9.200978478124249849e-02
9.519740469012107076e-02
9.318899069119526701e-02
9.117103629809959753e-02
9.414287767394115269e-02
9.300009737251550834e-02
9.277866129371500903e-02
9.047311478512705396e-02
9.321004845013615425e-02
9.369080055222525627e-02
9.209953472716841949e-02
9.497463514049084288e-02
9.276570230512444504e-02
9.360113569215207374e-02
9.262939616008251942e-02
9.195308191461575020e-02
9.143799447835045113e-02
9.260809875612358022e-02
9.120240205654919774e-02


==> figs/quadrics/mirror_diff_c.txt <==
1.971940182890482340e+00
1.916230846708941504e+00
1.882984883206169524e+00
1.840349411520430412e+00
1.797173225838512245e+00
1.767177476395431768e+00
1.732827719107468578e+00
1.703218042018096678e+00
1.665970822009143815e+00
1.634617275715993134e+00
1.606584070014921650e+00
1.580324019872989094e+00
1.551600391531123613e+00
1.529118504996712424e+00
1.500556828240826590e+00
1.473972028922276856e+00
1.450128201171868803e+00
1.430850713903400795e+00
1.404906448452331036e+00
1.381153293918894631e+00
1.360615386209898414e+00
1.339641840897931813e+00
1.319251868488977131e+00
1.298896089359874217e+00
1.283166332045838409e+00
1.264908917011504208e+00
1.247270693084349791e+00
1.230996541172019620e+00
1.213926038032892230e+00
1.202663393560026606e+00
1.187539295617734192e+00
1.176419810078368045e+00
1.162406408995349416e+00
1.151275944587278222e+00
1.141586303886750642e+00
1.131072920303901386e+00
1.120568482846592939e+00
1.112520601703817613e+00
1.100970263084787959e+00
1.091955352669760071e+00
1.084286347017343388e+00
1.075025052708923123e+00
1.065108576637261661e+00
1.057175251622955781e+00
1.050394910915654068e+00
1.044332792071745120e+00
1.035682038127487825e+00
1.029894307404294773e+00
1.024552041768447941e+00
1.018320031079040788e+00
1.011147044866032241e+00
1.002975709920070901e+00
9.958609507377824688e-01
9.924655390048426895e-01
9.846816207423206846e-01
9.767458942416037404e-01
9.673612283038919291e-01
9.585550395255036937e-01
9.505948276053693968e-01
9.419861960248527843e-01
9.312535470243514801e-01
9.222822313311844766e-01
9.163393161582658042e-01
9.042375904127317732e-01
8.990534883919104603e-01
8.914459493831580206e-01
8.847159632300409804e-01
8.736354217717734461e-01
8.633481255776855878e-01
8.515440068006432384e-01
8.384146929997988718e-01
8.239587634547905770e-01
8.134763891243365075e-01
8.011979263654176453e-01
7.918661426091861966e-01
7.830891218083304572e-01
7.738629795473794815e-01
7.651029444872670116e-01
7.518912420017470621e-01
7.390770329043486742e-01
7.293521374865995499e-01
7.162436589402042530e-01
7.044480419778200719e-01
6.920279785114694659e-01
6.821421043899158487e-01
6.714012860013747197e-01
6.603263610442241527e-01
6.468820914649752174e-01
6.314059756942861368e-01
6.234334473948787148e-01
6.084940115014799700e-01
5.961015513223277829e-01
5.871353241414843938e-01
5.760620187323086672e-01
5.680534823479234108e-01
5.554816837588765210e-01
5.428602668279753907e-01
5.323892972305036553e-01
5.205423998882195979e-01
5.113853117596692810e-01
5.005759226870132306e-01
4.883233294405846525e-01
4.774282857796713353e-01
4.665212254092458433e-01
4.551435805099207643e-01
4.464849508890818552e-01
4.375455028522089451e-01
4.294635440383774427e-01
4.171123567472469484e-01
4.091833231546225802e-01
4.023705416737202167e-01
3.927491275346274291e-01
3.832792681363870191e-01
3.753245000993712388e-01
3.661717084299723757e-01
3.581710750972311175e-01
3.487125001583686323e-01
3.413326775460276408e-01
3.365358563364652666e-01
3.279337695027513266e-01
3.226187453192409516e-01
3.143073703870500335e-01
3.100899699721900715e-01
3.043983301934989338e-01
2.968513194375325681e-01
2.931372874932117734e-01
2.866107811983796272e-01
2.829103551811718020e-01
2.777870266404522948e-01
2.740677504422611710e-01
2.642120102326150355e-01
2.592753289265674610e-01
2.544917518825231539e-01
2.501671499570946589e-01
2.454117928998540421e-01
2.410767772383886343e-01
2.331899574492957150e-01
2.266345697423712002e-01
2.211314713221565198e-01
2.188035996256775251e-01
2.153331018645019967e-01
2.090465173123653153e-01
2.050109489504082505e-01
2.023559611760337440e-01
2.000338980271240685e-01
1.958796820785791981e-01
1.912949869002059378e-01
1.873088748065045717e-01
1.831823779023108167e-01
1.790873490628166476e-01
1.763370769931519033e-01
1.740052848280725373e-01
1.698976551046809391e-01
1.678355681016709677e-01
1.638799042314461052e-01
1.615434806712985616e-01
1.580367360589856884e-01
1.549518723671560461e-01
1.513957355728410281e-01
1.486082898130279828e-01
1.434313231363770202e-01
1.416701149014653882e-01
1.397294736269078519e-01
1.364692901347489828e-01
1.338275235621546322e-01
1.329098498824330121e-01
1.312973054107583470e-01
1.288167325709303479e-01
1.269999908778015052e-01
1.248959228542181887e-01
1.203441637936980974e-01
1.179340833031129188e-01
1.165283315424966992e-01
1.140839937384245800e-01
1.130863025967752677e-01
1.105906987763567995e-01
1.094754592962506323e-01
1.076115232678426653e-01
1.067180337152193875e-01
1.057729126610589404e-01
1.048895869304303230e-01
1.031340613051366095e-01
1.020842646145223853e-01
1.012635654259416429e-01
9.923280789071045604e-02
9.822949940845533690e-02
9.731070581142466092e-02
9.679719292334397485e-02
9.540415169566984765e-02
9.385574839062599262e-02
9.223420905736469388e-02
9.103391752998749031e-02
8.991640985682246290e-02
8.828138137312584177e-02
8.750164325412479460e-02
8.693527634965994566e-02
8.582179848892913798e-02
8.505993164672702445e-02
8.437453236190771422e-02
8.371084347210520915e-02
8.238627289642268259e-02
8.146427387969203127e-02
8.073910866078751192e-02
8.023543246566601506e-02
7.950946560276349329e-02
7.900240052141069280e-02
7.849616308608592385e-02
7.674695693893286708e-02
7.541563160546753408e-02
7.435208222760997243e-02
7.375212374049926189e-02
7.239882726807768398e-02
7.197428063311540891e-02
7.131352031568222172e-02
7.009806539763556443e-02
6.877445231035628215e-02
6.789284731503353321e-02
6.686610293773213864e-02
6.642658319490205021e-02
6.594492138393938385e-02
6.551383238456691405e-02
6.429622842834334384e-02
6.363400161933722987e-02
6.308653799178379207e-02
6.182910673800165458e-02
6.138773966986105224e-02
6.038080060661676213e-02
5.988069658153726688e-02
5.944603256911149686e-02
5.907599915917313704e-02
5.797285528599752102e-02
5.766173998004209267e-02
5.667393917617549043e-02
5.557897541750980025e-02
5.454165220488923355e-02
5.412984157923362433e-02
5.379804704233928647e-02
5.345555954600740567e-02
5.310229313830208686e-02
5.270195095036830230e-02
5.230351139420189033e-02
5.129260574554027341e-02
5.094592445438543560e-02
5.057429322948453487e-02
4.984261678687867264e-02
4.936355888532270586e-02
4.907028624950258294e-02
4.814251321270508061e-02
4.751082310176712314e-02
4.727337639516545481e-02
4.705558983893742137e-02
4.679819378092749116e-02
4.663600724965603211e-02
4.629624008889055009e-02
4.606041817619954681e-02
4.587328598127953655e-02
4.568887867895407573e-02
4.542537957228025974e-02
4.533841796882388114e-02
4.511131709500249692e-02
4.486751182151447331e-02
4.389975894499587722e-02
4.350237608085397861e-02
4.307582900001066112e-02
4.283396868864541157e-02
4.269274522259474541e-02
4.261999809706718684e-02
4.252525839101337080e-02
4.227403633793947596e-02
4.210284119614483844e-02
4.201981681483562409e-02
4.189775142871633024e-02
4.176994136675719199e-02
4.156052262083465704e-02
4.132897327175014124e-02
4.128450361671255620e-02
4.128121095973120991e-02
4.046605363035791353e-02
4.020642142959270776e-02
3.998842254831511817e-02
3.985532658154623820e-02
3.981350028579221795e-02
3.977094876504277260e-02
3.969078118912933162e-02
3.963314596687617791e-02
3.947675346562826149e-02
3.924891246705505821e-02
3.906999039187360884e-02
3.904488203741458135e-02
3.895781480733313817e-02
3.889994740778762033e-02
3.871597697479933764e-02
3.871363548774913593e-02
3.855244850073007851e-02
3.851718831982323121e-02
3.826119230765688550e-02
3.808352656651368268e-02
3.805629104557124026e-02
3.789389217810433530e-02
3.764860011426385267e-02
3.758566202799306505e-02
3.687667546190588619e-02
3.675789913646641816e-02
3.662343042785602687e-02
3.648290082135482310e-02
3.637091689760825475e-02
3.634206957140606598e-02
3.616823834710803515e-02
3.596621197440184187e-02
3.581602011174038480e-02
3.572781567076150494e-02
3.564560392544478817e-02
3.577496204916853773e-02
3.563139663343760366e-02
3.534730161044850189e-02
3.520935627057988210e-02
3.513486075267938796e-02
3.482993250370741006e-02
3.471412680365677100e-02
3.451809726040273862e-02
3.436081649082757539e-02
3.423548503632777712e-02
3.419251865421570058e-02
3.408571710357258949e-02
3.413006664035783677e-02
3.390396515919803788e-02
3.372185077175972323e-02
3.362219041905396139e-02
3.365970413652420723e-02
3.346308118705382945e-02
3.338326301701789039e-02
3.335004168447336381e-02
3.333758802263810106e-02
3.337494570169904223e-02
3.328580297656754533e-02
3.323319349100415515e-02
3.313840376417843958e-02
3.316288253429321153e-02
3.252731206614189324e-02
3.241137879113045739e-02
3.223210759111028861e-02
3.226416409667062779e-02
3.215415928566049686e-02
3.205302576283918653e-02
3.202813949431881912e-02
3.197460786339859778e-02
3.188829608922164049e-02
3.180023071397457962e-02
3.167438554617361263e-02
3.157220065528387742e-02
3.136311103438119141e-02
3.106131378095607423e-02
3.082199554828927990e-02
3.078226960541327259e-02
3.077658597045442035e-02
3.076457459971914180e-02
3.078859576763989456e-02
3.065122492918199298e-02
3.054809234877884153e-02
3.061842524169511651e-02
3.060287364944561453e-02
3.053324832736172348e-02
3.048660556603480579e-02
3.053794392774903180e-02
3.042366469391067155e-02
3.063647449878781695e-02
3.059948565301130047e-02
3.060679973732901432e-02
3.062463865916998859e-02
3.043263252184651851e-02
3.036366504927176871e-02
3.052349988598005576e-02
3.051979309457679077e-02
3.032614666465262981e-02
3.018582006851769362e-02
3.006152665552954892e-02
3.029533183589321055e-02
3.027205407611775756e-02
3.023364994654448995e-02
3.020389806854944723e-02
3.014526492648351291e-02
3.017096699629950515e-02
3.023186585586664504e-02
3.039541662480178819e-02
3.033032413414259512e-02
3.018353605031628625e-02
3.021633461896162942e-02
3.034094624421664749e-02
3.043145518409676523e-02
3.044336763957774736e-02
3.026630587003419082e-02
3.020827967640104736e-02
3.006997872649540271e-02
2.987056197164995527e-02
2.979131953640436550e-02
2.970745546274290022e-02
2.965271636415835188e-02
2.971917102025425916e-02
2.976367409227418520e-02


==> figs/quadrics/prox_diff_c.txt <==
1.960264130424546725e+00
1.879124746246621180e+00
1.813572332312580748e+00
1.758209224938666271e+00
1.696999273551201393e+00
1.640087803922426923e+00
1.590639733234410880e+00
1.548216311989306648e+00
1.502461144454122266e+00
1.467766054566267409e+00
1.435225407766772321e+00
1.404449253082052929e+00
1.380586334850877117e+00
1.358136092903986070e+00
1.336406076375029617e+00
1.314839606764895752e+00
1.297547237450411117e+00
1.280261087608698833e+00
1.259189133152053719e+00
1.246492290983035822e+00
1.227939380471285702e+00
1.216413202991508680e+00
1.205065711025869124e+00
1.191593084210227804e+00
1.178334900550273234e+00
1.167428411507017927e+00
1.155247069686561989e+00
1.144451975661421539e+00
1.134966735188663201e+00
1.123528559872583932e+00
1.114592025776338868e+00
1.106199867921879187e+00
1.096752754438412358e+00
1.088609966586535416e+00
1.082101147758165904e+00
1.075796836733983186e+00
1.065385804138136994e+00
1.056629621212522574e+00
1.050026358192030607e+00
1.045131095459014503e+00
1.038095056591205489e+00
1.032253734094781938e+00
1.026891439281256257e+00
1.021212814415547010e+00
1.013273538414228625e+00
1.008213793452074958e+00
1.002180137044654140e+00
9.962482175803353268e-01
9.923515259100184061e-01
9.877063984350004100e-01
9.822272858930651829e-01
9.754987060275878141e-01
9.692052268367113976e-01
9.619614201544978149e-01
9.593827684227230757e-01
9.558766810402314906e-01
9.493555940482404365e-01
9.451465757441230853e-01
9.407177060410256697e-01
9.342478154066532481e-01
9.299496555137078957e-01
9.244872133356347721e-01
9.170256951595083805e-01
9.107993555281650444e-01
9.034877994582425353e-01
8.975390158213826242e-01
8.927863799754327534e-01
8.857556324309912021e-01
8.822174895269644379e-01
8.753894812707129214e-01
8.691607994006445015e-01
8.617228599347817042e-01
8.581379641504107703e-01
8.522178215520475053e-01
8.469088473014797502e-01
8.423043615635946724e-01
8.356798951775427087e-01
8.315864559973912273e-01
8.288166993717827058e-01
8.248650694483753432e-01
8.212139766837520671e-01
8.151517963702142877e-01
8.067562445321576625e-01
8.037564384368407477e-01
7.993494701736106878e-01
7.925921774878297299e-01
7.875332830050060240e-01
7.831510830836787562e-01
7.741436215995951553e-01
7.680706376639528932e-01
7.561595030607339840e-01
7.485017711549171171e-01
7.426865773453360520e-01
7.370143153181908380e-01
7.318885225917693971e-01
7.209493860184461589e-01
7.147874753550865767e-01
7.097018018385725657e-01
7.032394703172326622e-01
6.956034554837431383e-01
6.914259317438938846e-01
6.864724677561434563e-01
6.824626313675821176e-01
6.752777793141201412e-01
6.675864246025321469e-01
6.586001606579334755e-01
6.509561870935850481e-01
6.473497622354206227e-01
6.408109596775828365e-01
6.378324234873958831e-01
6.324390223785530951e-01
6.274066534741575829e-01
6.208742125746387064e-01
6.142624172217013845e-01
6.090810049966894901e-01
6.025550056747946970e-01
5.962306966676276243e-01
5.910997208809454229e-01
5.858690014387518685e-01
5.802318372134041002e-01
5.771401265486093557e-01
5.718589892489569504e-01
5.656953622765590328e-01
5.603022521854322813e-01
5.555772222325947585e-01
5.513324960424532684e-01
5.422293937414331966e-01
5.359682011267163926e-01
5.311438838020242637e-01
5.253776821140586639e-01
5.216519458471513548e-01
5.168048863786701697e-01
5.103239625913718047e-01
5.062734696346493646e-01
5.016228162167600813e-01
4.973488812687156257e-01
4.923354251316062746e-01
4.894441802646969375e-01
4.875008574533631345e-01
4.813890093707440809e-01
4.741518760189732951e-01
4.684921403932338357e-01
4.630583456017872135e-01
4.568826892236870774e-01
4.532120754084661418e-01
4.474688481046184552e-01
4.410833536860962467e-01
4.340846496089793560e-01
4.301693821171741483e-01
4.247761496082789745e-01
4.207183841118052325e-01
4.165642164899083233e-01
4.107118983380956267e-01
4.073516373966881154e-01
4.038317178441401811e-01
4.020582082085920050e-01
3.976319194179698258e-01
3.902627303662483671e-01
3.860981054702951609e-01
3.821941345509644594e-01
3.766746622927529820e-01
3.712372512149052506e-01
3.668115367303539376e-01
3.637579806262209448e-01
3.599273131829329175e-01
3.572055233881851199e-01
3.535511213798681607e-01
3.474086117128049045e-01
3.456559610066224919e-01
3.420242785417654252e-01
3.389171268378365354e-01
3.362063013547813561e-01
3.316667689325200064e-01
3.281728748775905591e-01
3.248803932223554014e-01
3.207629381907741162e-01
3.183899135144371839e-01
3.145681301295155663e-01
3.098596312146723042e-01
3.078528977844082193e-01
3.049524165296831346e-01
3.024338786164821880e-01
3.007256376035528644e-01
2.963174879009940477e-01
2.941213635318913333e-01
2.923889507343310767e-01
2.892336679272222155e-01
2.868905361762433825e-01
2.853372042673111841e-01
2.818324456583188309e-01
2.783798532715716645e-01
2.763362675501248034e-01
2.733309015210532156e-01
2.711910109696017979e-01
2.686796630016111131e-01
2.669281507239882889e-01
2.663483694742418972e-01
2.633019564681062796e-01
2.614084734697699197e-01
2.594751809891086003e-01
2.572628222897380135e-01
2.550339714681809089e-01
2.505080235381742515e-01
2.496519492624561798e-01
2.482994186778583745e-01
2.468041609454179885e-01
2.425210889836444950e-01
2.403665552818623485e-01
2.382602430878678901e-01
2.362413763676261547e-01
2.324517324817404751e-01
2.292279932924631558e-01
2.272609471367416922e-01
2.260014595593561604e-01
2.235762416526974605e-01
2.197507557531990785e-01
2.167474214231991658e-01
2.154272133687629709e-01
2.121755411269152236e-01
2.113163946194280274e-01
2.087914947444243219e-01
2.073462869779491291e-01
2.057086067448628264e-01
2.038136001052410773e-01
2.025408630994660897e-01
2.003331184884777350e-01
1.977981413924837228e-01
1.963562473254649998e-01
1.945653767630830810e-01
1.942522646830965871e-01
1.908246543641452520e-01
1.893396302129197184e-01
1.874042667740646873e-01
1.856583300009207738e-01
1.840854675207990454e-01
1.834732485573871974e-01
1.821140480874762768e-01
1.788569996413250096e-01
1.775927718638364017e-01
1.762870843134501098e-01
1.750358430608332516e-01
1.731554261934795946e-01
1.717410138858330437e-01
1.698136017997613489e-01
1.679397513937971320e-01
1.676453355640231679e-01
1.635992773701807901e-01
1.625928427903948759e-01
1.619675287487679916e-01
1.607743083987192567e-01
1.602178348279783282e-01
1.589072697469333939e-01
1.583633739499795412e-01
1.578493754476213706e-01
1.552732044626497498e-01
1.498836998958538447e-01
1.488698044177840241e-01
1.475935316513453666e-01
1.464314024212751975e-01
1.438498303324387273e-01
1.434623660727911143e-01
1.421825857978995522e-01
1.412163547903354521e-01
1.400344957481840791e-01
1.381994653370892667e-01
1.363057093128375863e-01
1.352866913129171511e-01
1.341103512658465557e-01
1.311656023674414306e-01
1.309354778264299746e-01
1.307741823423446692e-01
1.296879882631168102e-01
1.284013865078425798e-01
1.259924257492898991e-01
1.250963360531307245e-01
1.246011964451450987e-01
1.243088280256365447e-01
1.240235199297239910e-01
1.220971825359871282e-01
1.210451646245739171e-01
1.206883239947344061e-01
1.204648614270545370e-01
1.203163654416428974e-01
1.183704493974545580e-01
1.182306209748633374e-01
1.172211400992857339e-01
1.168989904546826608e-01
1.157471383486226718e-01
1.153879861103702803e-01
1.142815004117371247e-01
1.135155135394464859e-01
1.117618873291480464e-01
1.103176045841349484e-01
1.100798863964577573e-01
1.099998988017158869e-01
1.081666562639095192e-01
1.077121099079685895e-01
1.069429133390879111e-01
1.058709039941689162e-01
1.056958566434373636e-01
1.046165194695220513e-01
1.043024749644918536e-01
1.039448114467898809e-01
1.037252450906739065e-01
1.032408203289127274e-01
1.023808813173958387e-01
1.008287513382972456e-01
1.003194925865909526e-01
1.001645120309772596e-01
1.001783294978987326e-01
9.928215386307454038e-02
9.884010552440647412e-02
9.850858890028121873e-02
9.868381254786416645e-02
9.816366162420074593e-02
9.800122456507753821e-02
9.733765948454933814e-02
9.638302581832013105e-02
9.609587561074332818e-02
9.530928730420505646e-02
9.488956277554079499e-02
9.402724589021518864e-02
9.406831975059329332e-02
9.316956994830863370e-02
9.287799745731545320e-02
9.200242816055688444e-02
9.130531851620152239e-02
9.034938538648565332e-02
9.042055541529767093e-02
9.032483456805420752e-02
9.023415607331365662e-02
8.914471157568480686e-02
8.911854861644373516e-02
8.831979765549108352e-02
8.795076018671639517e-02
8.801677934990782826e-02
8.718009821375599655e-02
8.689941399986007842e-02
8.620657752940634466e-02
8.602738840582481450e-02
8.529486968568048000e-02
8.472965415655027421e-02
8.476649333232434691e-02
8.444922570014849750e-02
8.423252556709757977e-02
8.342304182827078862e-02
8.288840052180532214e-02
8.260246203372571816e-02
8.254040232145108680e-02
8.239062601878492653e-02
8.223910797841202380e-02
8.205980636833774822e-02
8.168143481536721540e-02
7.984303808132872660e-02
7.879960699630537968e-02
7.862550935005703512e-02
7.837073937748753605e-02
7.749622505279178675e-02
7.780004768222116562e-02
7.744130445814738362e-02
7.742119382395000471e-02
7.700832016281695946e-02
7.671739350243786393e-02
7.621016422357666797e-02
7.608645121101929865e-02
7.449226554689396262e-02
7.392977686701238116e-02
7.379901036068460540e-02
7.296739004889765678e-02
7.285341817828897004e-02
7.242620974954297464e-02
7.239523185521667958e-02
7.205016613784376300e-02
7.126877966607858550e-02
7.076633873503120065e-02
7.006528920299136265e-02
6.994987930843048207e-02
6.898823611542938272e-02
6.880229332058979130e-02
6.804821620240131264e-02
6.745124333763348468e-02
6.750603064694750410e-02
6.735981667872516232e-02
6.722635341793600783e-02
6.718552581990366868e-02
6.624311786006410741e-02
6.559723414954041210e-02
6.542599181635605499e-02
6.540043641732325164e-02
6.469633622983039789e-02
6.450780932135499746e-02
6.455577459255397443e-02
6.451367980719237283e-02
6.458559913892386595e-02
6.357528493246951407e-02
6.300827090326199809e-02
6.273399272985936970e-02
6.250709407398752360e-02
6.178720892044126806e-02


==> figs/quadrics/reg_diff_c.txt <==
2.575669737437263240e+00
2.543428155636683563e+00
2.517382560705733408e+00
2.491897900050642711e+00
2.472791125873583518e+00
2.449983697321951759e+00
2.429127795408587698e+00
2.410008839800719116e+00
2.393898468293222503e+00
2.374888420207571738e+00
2.360470822978104621e+00
2.343675394435984050e+00
2.330524911522816378e+00
2.317068390020770696e+00
2.305472792727482734e+00
2.292886723983927677e+00
2.281986399341900285e+00
2.269921538506531888e+00
2.261409174903346919e+00
2.250600139517557885e+00
2.240237769509175081e+00
2.230209202205353236e+00
2.221195330807063328e+00
2.212823603812648976e+00
2.205692447862781513e+00
2.194364784409075231e+00
2.185953067616790868e+00
2.177005645797924327e+00
2.170411162605858646e+00
2.163578624473874168e+00
2.155738745699955494e+00
2.149514871103288094e+00
2.143044991881440264e+00
2.137116038319255118e+00
2.131551428151412519e+00
2.125976222468809240e+00
2.121214429116871525e+00
2.115737313008328346e+00
2.111568261228057075e+00
2.106634951257070121e+00
2.101721544699156397e+00
2.097632045780709387e+00
2.093874016976424279e+00
2.089682996351342137e+00
2.086660541582298745e+00
2.082805616036164764e+00
2.079082737764881728e+00
2.075696169998638041e+00
2.072633138546974063e+00
2.068674645446097582e+00
2.065125110084101046e+00
2.062783764631796579e+00
2.060522595872787743e+00
2.057529910783007843e+00
2.054743626483761076e+00
2.052359516284956165e+00
2.049758643035412664e+00
2.047094977253300918e+00
2.044711628853554952e+00
2.041515406359958096e+00
2.039816830243075252e+00
2.037343940317279056e+00
2.034938697738408742e+00
2.032860288588923758e+00
2.029508909592224963e+00
2.027795904008337313e+00
2.025189853443355226e+00
2.022890757485489743e+00
2.020138756996873841e+00
2.018040640705278221e+00
2.016223949670645776e+00
2.013700993004784223e+00
2.011937995369485144e+00
2.009642376527923879e+00
2.007288917984157539e+00
2.004871354364387237e+00
2.002542188732191253e+00
2.000156798178233775e+00
1.998734983836678136e+00
1.996410428884885624e+00
1.993390448818789906e+00
1.991328932033061827e+00
1.988577480219654747e+00
1.985838780337102483e+00
1.982708086063710962e+00
1.979057432323539922e+00
1.973273025339105313e+00
1.964139573278572248e+00
1.949506320091546785e+00
1.927456051023056283e+00
1.903456744673025725e+00
1.885583851707226977e+00
1.869968964958599322e+00
1.840312434593609714e+00
1.823677436731213630e+00
1.788317631989002843e+00
1.754229897754949974e+00
1.714744785603130373e+00
1.670780310367862675e+00
1.616777672021292300e+00
1.549229267334518267e+00
1.483660334871616859e+00
1.403337414897549484e+00
1.306946925362215683e+00
1.192050050102375858e+00
1.083703026120621749e+00
9.611419434409320672e-01
8.525978753030813984e-01
7.513823243402631968e-01
6.567043037723322429e-01
5.812194802441085217e-01
5.258916609235674278e-01
4.799560088776133604e-01
4.450216577070150170e-01
4.145573872113806346e-01
4.004556954667183866e-01
3.806889120694137985e-01
3.661964562088636521e-01
3.552190943108607390e-01
3.463648099156945159e-01
3.357812073662143626e-01
3.278408509758813927e-01
3.221958702057954871e-01
3.184135627559180892e-01
3.161612624895063228e-01
3.121975391108172126e-01
3.053963518411594302e-01
3.010738960953545651e-01
2.973279365947077979e-01
2.938841178734652448e-01
2.915840212783563090e-01
2.864893784235746921e-01
2.845808661583754118e-01
2.811026014839633769e-01
2.780504463005083471e-01
2.760521405280927376e-01
2.733417212136855512e-01
2.722715205542223793e-01
2.695367438472651700e-01
2.667517500751229176e-01
2.650238510605003039e-01
2.636215833345837423e-01
2.616363156242115795e-01
2.598762763337577608e-01
2.576867340361465031e-01
2.561553144666771642e-01
2.554698891789016768e-01
2.539605451847622986e-01
2.524624409215563969e-01
2.517801683504092836e-01
2.504552031513670451e-01
2.498493754918192644e-01
2.493981792448601853e-01
2.486991441920518020e-01
2.477054339530797844e-01
2.471004677609242028e-01
2.462009574073642515e-01
2.451335618058736732e-01
2.447501741329409786e-01
2.431671648982953737e-01
2.425222651763666026e-01
2.415221235561177959e-01
2.401395843145833764e-01
2.394723221903196364e-01
2.381763712355508822e-01
2.374937012180191320e-01
2.364576413965966684e-01
2.354630014854408315e-01
2.346909893986915130e-01
2.335233089886572799e-01
2.325704398113146165e-01
2.322195235688707671e-01
2.316070216998558640e-01
2.308068230330594384e-01
2.301387362703466721e-01
2.294192017995739241e-01
2.286147297092646635e-01
2.274524043140543350e-01
2.268611483130321405e-01
2.262192512950772505e-01
2.253623602172399321e-01
2.247622100545837442e-01
2.242518610070102225e-01
2.236640410250717304e-01
2.230619949752689624e-01
2.223787346779935725e-01
2.215195813995459451e-01
2.211219760884622632e-01
2.204646825754648376e-01
2.198918887189073856e-01
2.194009326397847459e-01
2.188900432460068324e-01
2.184005050913180312e-01
2.176404430745929319e-01
2.168996852740647241e-01
2.163211182077626471e-01
2.157515738828588991e-01
2.152510971254199823e-01
2.146537158181289762e-01
2.141201462676839695e-01
2.137057515424589382e-01
2.131517007542568232e-01
2.128858776574735490e-01
2.124698274175459978e-01
2.120439175785931440e-01
2.116160130925110461e-01
2.110377475675954961e-01
2.104826447872681083e-01
2.100482654021605389e-01
2.097627348489408960e-01
2.092675156062824005e-01
2.086162972273035987e-01
2.080816433250390063e-01
2.077551144320311238e-01
2.073147076977049363e-01
2.067755936881843781e-01
2.063308181860893376e-01
2.059918539522508085e-01
2.051786612721870628e-01
2.045792851484166119e-01
2.042669759341154412e-01
2.037452633152205539e-01
2.033227985713989550e-01
2.028822463745101889e-01
2.026027713516216910e-01
2.022135430432419334e-01
2.018195708833906699e-01
2.011895584935279591e-01
2.005771446866513874e-01
2.001885667147769443e-01
1.996845784919296096e-01
1.991141234152400130e-01
1.989765202966926605e-01
1.984502233459442821e-01
1.980998342542645285e-01
1.977827257908159886e-01
1.976370193198419278e-01
1.969821381149136352e-01
1.964017082070667886e-01
1.960754583937598661e-01
1.955297293160873640e-01
1.951317178563772847e-01
1.949170539982723882e-01
1.947546028473138846e-01
1.943104057672766782e-01
1.938634419418286126e-01
1.936883131674885516e-01
1.934409060454529428e-01
1.929554183468303041e-01
1.926892500090960914e-01
1.924264229430956152e-01
1.921590698532734676e-01
1.918145951137243677e-01
1.915045074226568445e-01
1.910918119913607160e-01
1.906317998083654763e-01
1.905608358690568938e-01
1.904026386843981622e-01
1.900931707705963702e-01
1.897922256852929146e-01
1.894383251509424437e-01
1.891810391883596010e-01
1.888666756917466161e-01
1.886430275016232339e-01
1.882216213842029529e-01
1.880076571856294232e-01
1.877767883825403883e-01
1.876477858725768555e-01
1.873814292168407836e-01
1.870737474915581677e-01
1.867434050698646986e-01
1.866398596260710752e-01
1.863441684171960600e-01
1.858828126717373963e-01
1.859606826575327665e-01
1.855307569561353842e-01
1.851668306383623674e-01
1.849545011121643545e-01
1.847214925003704544e-01
1.844360706268749206e-01
1.843764564050514587e-01
1.840353377311482186e-01
1.839288951735863487e-01
1.835992156636385986e-01
1.832983681004252685e-01
1.830442665748618081e-01
1.827024386270669487e-01
1.823970713323653514e-01
1.820953118304419749e-01
1.818298822628319489e-01
1.816339879798328782e-01
1.815122389715993212e-01
1.812652953546239343e-01
1.810692395481713901e-01
1.807937676383141734e-01
1.806429628362735129e-01
1.805954787852814269e-01
1.804219509447518299e-01
1.803001378192220505e-01
1.801125315401783666e-01
1.800513526220769989e-01
1.798754954182662236e-01
1.798198857803344486e-01
1.794837584456796531e-01
1.793204691483032409e-01
1.790418413633169392e-01
1.788527118283511352e-01
1.785238196235546249e-01
1.782745397096922313e-01
1.779923581612962991e-01
1.777829148492433009e-01
1.774636694392804637e-01
1.777004870098133071e-01
1.775974238041331532e-01
1.774122542591463347e-01
1.772327964630562025e-01
1.770138713745627035e-01
1.769837583260487068e-01
1.767394774139068592e-01
1.765332377023305921e-01
1.763845168541584019e-01
1.762753700887740860e-01
1.760971433834065125e-01
1.759429018417887902e-01
1.758286899552068405e-01
1.756884253490219594e-01
1.754404265849429934e-01
1.753702152048715046e-01
1.751807830401561905e-01
1.749708822578561473e-01
1.748364349508756965e-01
1.747567091300732955e-01
1.745979602590128632e-01
1.743272386259203666e-01
1.741856950301696461e-01
1.739416884614902736e-01
1.737662545371085332e-01
1.737772242835589342e-01
1.735579048307149264e-01
1.736464811538932229e-01
1.734059630074584191e-01
1.733363893645956111e-01
1.731716036216798815e-01
1.729928562705347339e-01
1.728580643355400737e-01
1.727473710869381618e-01
1.725878033329077410e-01
1.723901602329293570e-01
1.722821791206896047e-01
1.720587644014713868e-01
1.718894911072378628e-01
1.718056874936931266e-01
1.716879677960991835e-01
1.716424383032966738e-01
1.716867660098167214e-01
1.714325444974828527e-01
1.712878863292877363e-01
1.712200681657665147e-01
1.711079801122043498e-01
1.708764544398541918e-01
1.708445328263706042e-01
1.708378213095900489e-01
1.706676348959506873e-01
1.705145571709594521e-01
1.703332842678295378e-01
1.701678219104159617e-01
1.700865237828760312e-01
1.699910888252838537e-01
1.698541378125039691e-01
1.697490725280730028e-01
1.697524450826461140e-01
1.697018365211814539e-01
1.696846026465895219e-01
1.697040297929716113e-01
1.696943225099192265e-01
1.694134342704972374e-01
1.692981050553605538e-01
1.693100512557429993e-01
1.693266259971491772e-01
1.691485554955702020e-01
1.690912155901748981e-01
1.690301639809880241e-01
1.688899175539662900e-01
1.686306066731395326e-01
1.685174742877926235e-01
1.686470583217104802e-01
1.684841611876272405e-01
1.684212298597424773e-01
1.685531488892318408e-01
1.683987537874620521e-01
1.681730699951576036e-01
1.679734771413004535e-01
1.678383040828627382e-01
1.676928577279080401e-01
1.676024341661120076e-01
1.675062104733586743e-01
1.673103482293280542e-01
1.673696675899398467e-01
1.672372907644278095e-01


==> figs/simplex/CBO_diff_c.txt <==
9.529342574009604938e-01
1.035754380659831941e+00
1.035699284748746285e+00
1.189676478091145295e+00
1.289064949056762055e+00
1.289065068958114457e+00
1.289065068958117344e+00
1.289065121153477378e+00
1.291090104816139839e+00
1.291123546967542168e+00
1.289554741071208266e+00
1.289834222875594794e+00
1.289834194806261491e+00
1.317334070233185050e+00
1.405291822789396683e+00
1.318835270449498775e+00
1.311614413703698023e+00
1.429716003598639373e+00
1.429716003583736184e+00
1.429716004394762097e+00
1.429716004573934551e+00
1.390519967296454551e+00
1.517021629026281238e+00
1.554435526738064954e+00
1.554435547114333627e+00
1.421132582004317468e+00
1.420682017131891905e+00
1.420686241561526231e+00
1.420679281718473463e+00
1.515851787033160480e+00
1.480791905638799255e+00
1.531040628849101193e+00
1.492199495019822519e+00
1.504773749262311666e+00
1.505353662964070249e+00
1.506291870261366128e+00
1.506294689300788914e+00
1.506297135521510677e+00
1.506336992151639631e+00
1.525191447114610632e+00
1.587781015256868988e+00
1.496619955791405276e+00
1.644933953871987375e+00
1.644934073835291555e+00
1.644896474401375652e+00
1.647298834066054596e+00
1.647303156440862892e+00
1.646453627836227618e+00
1.678307558605569128e+00
1.682275820464032901e+00
1.682149443682623424e+00
1.682982478326718434e+00
1.758421200067169510e+00
1.660085053827689894e+00
1.659980216685222887e+00
1.724828517844574582e+00
1.724281293021442396e+00
1.746949377115136093e+00
1.746949438554580736e+00
1.746965348597022905e+00
1.721471799360926758e+00
1.721471724553008009e+00
1.721476006078842103e+00
1.721476006078842103e+00
1.721686265165510266e+00
1.721558628004827396e+00
1.722521989444647295e+00
1.728749224356395775e+00
1.757581238653595834e+00
1.749554430624654655e+00
1.749535684874415908e+00
1.755244959389302473e+00
1.755244916953298873e+00
1.768253418419895029e+00
1.768774955145332006e+00
1.768774930874539075e+00
1.768563256189954913e+00
1.769568948451960111e+00
1.769565728303387209e+00
1.781837445146056798e+00
1.781841147336895581e+00
1.809970123071884318e+00
1.806670712216079222e+00
1.806089698134697441e+00
1.801649414455905207e+00
1.801645996400237593e+00
1.815624183643844258e+00
1.777576871168688566e+00
1.781497236250999761e+00
1.784282908252953881e+00
1.760149677323017192e+00
1.760149677324427619e+00
1.759532018119636554e+00
1.830042961159895176e+00
1.802016861644254897e+00
1.802016861152613725e+00
1.870838227897697159e+00
1.864948769557249975e+00
1.904874703886279663e+00
1.904823457578210144e+00
1.904710303979908037e+00
1.904999390298634632e+00
1.904999356825997747e+00
1.865825350920367720e+00
1.904882901061244027e+00
1.904882901871812306e+00
1.891001909466676345e+00
1.891001909466676345e+00
1.891001934112845895e+00
1.891001934112836347e+00
1.898527024854868683e+00
1.897692352901931612e+00
1.930866580860883364e+00
1.931022088164505046e+00
1.931022676711214192e+00
1.935772586155591446e+00
1.935769830031339289e+00
1.935772483294273316e+00
1.935546342844827628e+00
1.935541210080648167e+00
1.933826786076310311e+00
1.934421908824706327e+00
1.957020462332245359e+00
1.937664356927999654e+00
1.937664357204143650e+00
1.945948378230521358e+00
1.946709411268483292e+00
1.936522402677263388e+00
1.936522402676480459e+00
1.936595112598579416e+00
1.875068830534364350e+00
1.875069606151926749e+00
1.875068076546957396e+00
1.874532628451762273e+00
1.890797564694979727e+00
1.890729518063231751e+00
1.890730711163060462e+00
1.890730733172764522e+00
1.892622996436891247e+00
1.898280721733586862e+00
1.907549878024922707e+00
1.907549877960701412e+00
1.907549877960732942e+00
1.893388849243926364e+00
1.893151083028330683e+00
1.893151093127854345e+00
1.873461742450233780e+00
1.872280201263608834e+00
1.876114738445315400e+00
1.876663562405499253e+00
1.876179134647083302e+00
1.876547717151588968e+00
1.876547717187803554e+00
1.892783340169447381e+00
1.892781153245403303e+00
1.892994301067706164e+00
1.892994287762497452e+00
1.907741130140856001e+00
1.908148494661717764e+00
1.919477748982082010e+00
1.877806609748889244e+00
1.877652716387767429e+00
1.909922121251155236e+00
1.910343799630422890e+00
1.910756777858513278e+00
1.917584199158584912e+00
1.913581596063161472e+00
1.913581596063161472e+00
1.914351938331011915e+00
1.880349208636058256e+00
1.901041741620585590e+00
1.900854570482862327e+00
1.900851477044683158e+00
1.900942124705288450e+00
1.916609200739521457e+00
1.916609232124374174e+00
1.916608146081971498e+00
1.901057567049671215e+00
1.901067686277303936e+00
1.901067686791367395e+00
1.901064977784396426e+00
1.901236691616322583e+00
1.902994523652811854e+00
1.905783581808477622e+00
1.920704680897704186e+00
1.907430454291387800e+00
1.886869888791429251e+00
1.925321871143283348e+00
1.925273148299963211e+00
1.922865900526342431e+00
1.924283220743215006e+00
1.917517916419599011e+00
1.953683566974711239e+00
1.953682425763284769e+00
1.953684434569015416e+00
1.953684434568014661e+00
1.952172233593373107e+00
1.952374394472442098e+00
1.966314528256626115e+00


==> figs/simplex/CBOsweep_res.txt <==
0.000000000000000000e+00 7.136969081010380300e-01
1.000000000000000056e-01 7.707895875156682841e-01
2.000000000000000111e-01 1.119097559508058559e+00
2.999999999999999889e-01 1.517265801262834390e+00
4.000000000000000222e-01 1.619405352780063811e+00
5.000000000000000000e-01 1.625143974228479449e+00


==> figs/simplex/mirror_diff_c.txt <==
9.148127353577514276e-01
9.147884396574468280e-01
9.134786758146128394e-01
9.147091806282666715e-01
9.348179274321664067e-01
9.630765780296804968e-01
9.429515429410628702e-01
9.418385461564992012e-01
9.115708500415423687e-01
8.687282180460730308e-01
8.687369132924119830e-01
9.158147308246400442e-01
8.485146743394352820e-01
8.987825544266624389e-01
8.987874730349666441e-01
8.898558118855955934e-01
8.776884160539405455e-01
8.777291838472044416e-01
9.047474080067584579e-01
8.734624828362259619e-01
8.724467945556613202e-01
8.998224347233504394e-01
8.999114185131841248e-01
8.998179221879973877e-01
8.533174374501057979e-01
8.530248102707354008e-01
8.531156676598861122e-01
8.531105920063667414e-01
8.531347666065824953e-01
8.870526612680652567e-01
8.528950952596839885e-01
8.755853580356053323e-01
8.497892822821591086e-01
8.499124917734134366e-01
8.760623057345964249e-01
8.760754873663262332e-01
8.760241898147118622e-01
8.515530939746573935e-01
8.514952098908850076e-01
8.604784387235802079e-01
8.705158209333407893e-01
8.705230618981829593e-01
8.705229249304440309e-01
8.446640298987051487e-01
8.446191634054583952e-01
8.443364799704551338e-01
8.446025408514431509e-01
8.421293344393298019e-01
8.389928142482532269e-01
8.437060435616697829e-01
8.645190676322717094e-01
8.299416288347617465e-01
8.479920325670272652e-01
8.622653708356502467e-01
8.485975077542049494e-01
8.482735609802811716e-01
8.482861445916547449e-01
8.308380417067595669e-01
8.490373731450645556e-01
8.490717451187766995e-01
8.490730764434093469e-01
8.490738541882536516e-01
8.491972545577317621e-01
8.490557717218293332e-01
8.490558070779659072e-01
8.493528816501907386e-01
8.493529140067904715e-01
8.493529045824068646e-01
8.493541467665568501e-01
8.493528209236435034e-01
8.492523959618065721e-01
8.493511260907818938e-01
8.493510304215898810e-01
8.398896344313251383e-01
8.399860290578782251e-01
8.394596963714100468e-01
8.471037284828671909e-01
8.478040829962304459e-01
8.478040688509631551e-01
8.458536665418014966e-01
8.477639056878235602e-01
8.443981494724929204e-01
8.447116271365204820e-01
8.305563861138318682e-01
8.439414664741606842e-01
8.439443997997898572e-01
8.439453296222727552e-01
8.439442733183295520e-01
8.439446041484902628e-01
8.439454595732449604e-01
8.386347365211550553e-01
8.426015605413107457e-01
8.426421472262944912e-01
8.425973822629280185e-01
8.425973822456461759e-01
8.426423479999898269e-01
8.426422626795342374e-01
8.426423188516355411e-01
8.426423188729711411e-01
8.426423135092462324e-01
8.426423000045987211e-01
8.426423000077579717e-01
8.426426542276135301e-01
8.426426621369297321e-01
8.426423727170031519e-01
8.426423727531946462e-01
8.404263056603917814e-01
8.423052865622877583e-01
8.423054550916652117e-01
8.402555604037719172e-01
8.429154680193949867e-01
8.404490882094441950e-01
8.425445712925597741e-01
8.408845534067019845e-01
8.408846845905942891e-01
8.431384506348511554e-01
8.375745052423009263e-01
8.425477592057941667e-01
8.425478145198657121e-01
8.425478145248935791e-01
8.425478178129683915e-01
8.425478293606053493e-01
8.425477754843743172e-01
8.425477608405543828e-01
8.425478393430542168e-01
8.425472859366027745e-01
8.451109017421244429e-01
8.451114613715682289e-01
8.451114745824669372e-01
8.432615954223698918e-01
8.459354721349514605e-01
8.459354527824979320e-01
8.459354682157115279e-01
8.434798684543486358e-01
8.434798555375935258e-01
8.447055858813726781e-01
8.461802372622480028e-01
8.447994482323916143e-01
8.447997020526797352e-01
8.447996925274288138e-01
8.447996925274219304e-01
8.447996904792911543e-01
8.447996904793785289e-01
8.451706118293283998e-01
8.448787289871129147e-01
8.446066783989184534e-01
8.448890311397889707e-01
8.448841020774797705e-01
8.448274163685668414e-01
8.448865399429706935e-01
8.448273890254374141e-01
8.448867240764811326e-01
8.448867240504224219e-01
8.448286472736268315e-01
8.448846811089262276e-01
8.448846716789286670e-01
8.448845150265814619e-01
8.448845057983553897e-01
8.448845148587089682e-01
8.448846966872042286e-01
8.448839634421225764e-01
8.448839719976389828e-01
8.448846675541739071e-01
8.448846759572919973e-01
8.448846677781064463e-01
8.448846760272721301e-01
8.448846678623006534e-01
8.448845657257969544e-01
8.448514729022158498e-01
8.448369760098234371e-01
8.448506230283855389e-01
8.448391188832428123e-01
8.448390139684750499e-01
8.448377780303085727e-01
8.448812366524068862e-01
8.448389649982772642e-01
8.448389650384303673e-01
8.448389572401656666e-01
8.448389649005476620e-01
8.448389573491675852e-01
8.448389646690547261e-01
8.448389646325398239e-01
8.448389646325441538e-01
8.448337513392358833e-01
8.448389206058426470e-01
8.448389136976922620e-01
8.448389206060246126e-01
8.448389206060246126e-01
8.448389206060247236e-01
8.448389206060247236e-01
8.448389139817841231e-01
8.448389206163199328e-01
8.448389140144074716e-01
8.448389205003270508e-01
8.448389141417917969e-01
8.448389141417880221e-01
8.448379093923071848e-01
8.448388751574530398e-01
8.448388813340019787e-01


==> figs/simplex/mirrorsweep_res.txt <==
0.000000000000000000e+00 5.471616805012353701e-01
1.000000000000000056e-01 5.395177339089042290e-01
2.000000000000000111e-01 6.860456428556509501e-01
2.999999999999999889e-01 7.175372893096700899e-01
4.000000000000000222e-01 7.484485694160150082e-01
5.000000000000000000e-01 8.215883494617050031e-01


==> figs/sparsity/deconv_result_c.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.036214044070725038e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.742261359273584276e-09
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.945117400481422010e-10
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.406352709587834759e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.719113571203273239e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/sparsity/deconv_result_meas.txt <==
8.070846115069397753e-01
7.943242341774331416e-01
8.468247917743756403e-01
9.584908995081024008e-01
9.276124020573454088e-01
9.264507802049044560e-01
8.666350626123220380e-01
7.300901604125671351e-01
7.446358701890460896e-01
1.117253937355785348e-01
-1.369171200558586161e-02
1.049712172883415957e-02
-4.032074947874068893e-02
-2.737593070076985852e-02
-2.396207688087742885e-02
-1.638714785243667107e-02
3.650728359182988519e-02
2.792112573981244891e-02
1.574701675122991765e-02
5.401039239061328906e-02
6.863247553659460043e-02
-2.052247657157190569e-02
-1.438888018744704893e-02
5.165329042538902710e-03
1.728511701705921222e-01
4.785896087620315764e-02
-2.162940932176257366e-02
-1.144160272963030966e-02
-1.519602172774790934e-02
-2.523968143587343796e-02
-2.000280336649384871e-02
-8.439172501958346062e-02
3.721316985434364871e-03
1.163459941477191714e-02
8.723460781439673628e-02
-6.515877150202451819e-03
4.855126374191623961e-01
5.315821959421979104e-01
6.394856742767761615e-01
6.965724702140152491e-01
6.621176848467785758e-01
6.633317475108606587e-01
6.138382429695941056e-01
5.474538625940633674e-01
5.151884913047207748e-01
5.535128709123591229e-01
-6.648167161551149507e-02
-3.574063486819006874e-02
-4.110236473570565846e-02
2.578446255845175464e-02
-8.381024078909692088e-02
-4.110678728011352145e-02
3.215217659100516601e-02
-8.126889428065427190e-02
-3.990647719126411141e-02
5.024939880477489323e-02
-5.961177543881159002e-02
-9.757176814494991635e-02
2.873719100947712615e-02
-2.760143512955235551e-02
3.379221801527336200e-01
2.265163282374163534e-01
2.083686415737334985e-01
1.702387284113979771e-01
1.896770414542782723e-01
2.231582516862508636e-01
2.577526661017945919e-01
3.551466221633546860e-01
2.960598839584061559e-01
2.853328690806745671e-01
2.137974455787543943e-03
1.867951329483822503e-02
5.254401324395949029e-03
-7.349326841922324818e-04
2.093824903274074667e-02
-4.066882259548957376e-04
1.460814210032430199e-03
2.119734654341901350e-02
-3.909415756222545807e-03
-3.380336684327380631e-02
-1.066801213085940697e-01
-5.932002680391461336e-02
-2.872375090445761225e-02
1.493983568167064034e-02
3.803221723716457715e-03
-2.714765303091025775e-02
-2.067736049402451107e-02
1.026034215489353765e-02
-1.174808025662488903e-02
5.243400920983488228e-02
2.328537240798993213e-02
1.756491175146032702e-02
6.262490997361351563e-02
-4.646236587975478144e-02
-2.501486211331123768e-02
9.498758327855175154e-02
-6.074958974637769890e-03
-5.193765400573305269e-02
2.984110813385290606e-02
-7.117765115719131008e-02


==> figs/sparsity/deconv_result_x.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.133697130726331492e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
6.429159663942027869e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.552527750097293158e-01
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figs/sparsity/dual_CBO.yaml <==
dyn:
    name: 'CBO'
    dt: 0.01
    lamda: 1.
    alpha: 10
    M: 100
    N: 150
    sigma: 1.2
    noise: 'isotropic'
    max_it: 400
    verbosity: 0
    f_dim: '3D'
    track_args: {'names':['x', 'consensus']}
init:
    name: 'normal'
    mean: 0.
    std: 1.
reg:
    dualize: True
    plamda: 1
scheduler:
    name: 'multiply'
    factor: 1.1
    maximum: 1e10
problem:
    d: 2
    obj: 'data_fid'
reps: 10

==> figs/sparsity/dual_CBO_diff_c.txt <==
5.751504573528597175e-02
5.258234905793438690e-02
4.845024509682568925e-02
4.555127872334292088e-02
4.293116833736121407e-02
4.058600096101622895e-02
3.831567515018914627e-02
3.628592704397959334e-02
3.450854471284826169e-02
3.290576263096473691e-02
3.149612738266176215e-02
3.010984020893139879e-02
2.853490965385006850e-02
2.707256749989788228e-02
2.605101165307046468e-02
2.488940869294727076e-02
2.401585442430662423e-02
2.298383856066463574e-02
2.198280402681928106e-02
2.123040531401326758e-02
2.060192346607149852e-02
1.992595616879010156e-02
1.948940286789789533e-02
1.868505253252841086e-02
1.777803861539580671e-02
1.725335534421558459e-02
1.670044646102190888e-02
1.598965331823345645e-02
1.536421994561839796e-02
1.460712938885983664e-02
1.390479653970564701e-02
1.337074587026179130e-02
1.296560181459377112e-02
1.238747244663133615e-02
1.180055684542311890e-02
1.137028004181977504e-02
1.091498625142851668e-02
1.048597774675755386e-02
1.012672236340230771e-02
9.684732250593007866e-03
9.309660692670525955e-03
8.934722340864949958e-03
8.491820841627698707e-03
8.093055224984496351e-03
7.738763158843802760e-03
7.355344578246043701e-03
7.017564722862884574e-03
6.700849806740574559e-03
6.465540704893897248e-03
6.271388991198471527e-03
6.109154311568006090e-03
5.869404140014891982e-03
5.637802698591072061e-03
5.469780175880911872e-03
5.279310878398398021e-03
5.077819720734010576e-03
4.891884093189261852e-03
4.728480964098640514e-03
4.558123823000157469e-03
4.438023980519223248e-03
4.321152620235075952e-03
4.223282185692052958e-03
4.010675450768572646e-03
3.914502553979483206e-03
3.826229589078163854e-03
3.691173955962063265e-03
3.532467853505893204e-03
3.497073691020057429e-03
3.435677358002885411e-03
3.348250569986669506e-03
3.283615574169989042e-03
3.144987578621737893e-03
3.113187986925071513e-03
3.019091013182159146e-03
2.874985367624148611e-03
2.817289942645080213e-03
2.772501352412908016e-03
2.676026655529402647e-03
2.605485786458406477e-03
2.536158675226752278e-03
2.450610805989213506e-03
2.343114205554096188e-03
2.323690889325282904e-03
2.224969350397610051e-03
2.164391241282083607e-03
2.158533024924118131e-03
2.086516902349549746e-03
1.997259714777047373e-03
1.988235032845031038e-03
1.903221414694563490e-03
1.844901592074409385e-03
1.853476063837069913e-03
1.840795216859993826e-03
1.800970566883576367e-03
1.770597196713971340e-03
1.761425567099000845e-03
1.742908599789112951e-03
1.688825550383741539e-03
1.682957812769199932e-03
1.659620276415517534e-03
1.631159441161239131e-03
1.572676355045805538e-03
1.552325974620004942e-03
1.517708522365527560e-03
1.465632742759885847e-03
1.463666924313697599e-03
1.508477476995256049e-03
1.453071428099744463e-03
1.449167258394189412e-03
1.395381056700344949e-03
1.389298691686303468e-03
1.325281086231473553e-03
1.270580111850956335e-03
1.242340670252743695e-03
1.209265425591881564e-03
1.202436526651889069e-03
1.183308358552975174e-03
1.182977746245578339e-03
1.165902167766448430e-03
1.152959051797027012e-03
1.112086592204696066e-03
1.106861837533756974e-03
1.063199747873028178e-03
1.053845685244023502e-03
1.032196567399692533e-03
1.002954250227241616e-03
9.950456567103002463e-04
9.887141442205113137e-04
9.559551039846629801e-04
9.442292681380404056e-04
9.225432485040441178e-04
9.142584554493682564e-04
8.979495362814989088e-04
8.667580092771934048e-04
8.766284935572332335e-04
8.731615622994952797e-04
8.368644591670995137e-04
8.205509207112808394e-04
8.105566152672867000e-04
7.857023372833025175e-04
7.969712621411296008e-04
7.762050727789780204e-04
7.756624951637598091e-04
7.507353852639164597e-04
7.394947210631676619e-04
7.172788453420637228e-04
6.911226237121524153e-04
6.796491231280274653e-04
6.640667002805948453e-04
6.557329851842383503e-04
6.455053782720754406e-04
6.196493588805125500e-04
6.043940232528901332e-04
5.938170231451922075e-04
5.870661253652351402e-04
5.742976261842334604e-04
5.550829006516054152e-04
5.522490348173279395e-04
5.370853436616120514e-04
5.156807364782845220e-04
5.094884889302866635e-04
5.035101507037957787e-04
4.898925387433112656e-04
4.852618645035784934e-04
4.685513200333060019e-04
4.598983736116217633e-04
4.470058997788188830e-04
4.375791787113303541e-04
4.332963551693023410e-04
4.212133686045173861e-04
4.079965767287596808e-04
3.998688998138613345e-04
3.914652080577871651e-04
3.799289626000930311e-04
3.736448622557688630e-04
3.641353019220701045e-04
3.554531410576411399e-04
3.438401473164538367e-04
3.365250254192031542e-04
3.300075153771901974e-04
3.215875034105342015e-04
3.127588953334097368e-04
3.068447552512496338e-04
2.977793082547750816e-04
2.914475681135337724e-04
2.801282012505958716e-04
2.741122559959003886e-04
2.691786875560775189e-04
2.582182259951944009e-04
2.541912183567809186e-04
2.484575346660906404e-04
2.409625561473491761e-04
2.347412749650719052e-04
2.296427845348261092e-04
2.225022104967338047e-04
2.154532925263066162e-04
2.100795994241595385e-04
2.064570218820551740e-04
2.005039594454864800e-04
1.945609126578749001e-04
1.906192212852224582e-04
1.840631302997895020e-04
1.794150807253143073e-04
1.753337764456881363e-04
1.706921004371768705e-04
1.668007200260617114e-04
1.622538216460187531e-04
1.579375561593305871e-04
1.537947433327126960e-04
1.508829450930418003e-04
1.478555911417469215e-04
1.446246303171547698e-04
1.413269876194560466e-04
1.373981001780610791e-04
1.347996262218928985e-04
1.313829165871822761e-04
1.284179141068848590e-04
1.253113563135508420e-04
1.216549022006059149e-04
1.183501488003688672e-04
1.141845686688269833e-04
1.116257565918257191e-04
1.089081255437491787e-04
1.061341997007934017e-04
1.027907236349083801e-04
1.004107184201670207e-04
9.784483798832056020e-05
9.528854883370962601e-05
9.213941372385514909e-05
8.952864154270967685e-05
8.643295794149774753e-05
8.378030779620737286e-05
8.132432860399729368e-05
7.850686235559533579e-05
7.703381771702178644e-05
7.484692922279401488e-05
7.294210084123187014e-05
7.061190639127933857e-05
6.865706927438264761e-05
6.722687507311353602e-05
6.561798033345489544e-05
6.348427413984778932e-05
6.170947550700512404e-05
6.026233546526383727e-05
5.859490251788934993e-05
5.698329599740770254e-05
5.577424133976150095e-05
5.360466288365173465e-05
5.264596631258422509e-05
5.027338960167382353e-05
4.952101760753802251e-05
4.755647878044832859e-05
4.606998010099449929e-05
4.539514464382410076e-05
4.418121073631420492e-05
4.279600038439523532e-05
4.151447885055281319e-05
4.014135484215963713e-05
3.856597417374496882e-05
3.778368923647689982e-05
3.694388553116523640e-05
3.578040075691979590e-05
3.468101966941850093e-05
3.393523884718807344e-05
3.278339458415358069e-05
3.204483594782979780e-05
3.115135368020993640e-05
3.019297696483480464e-05
2.953857032186335506e-05
2.853256995143671425e-05
2.746093298500062898e-05
2.680481087378772153e-05
2.582449663760932862e-05
2.531422860145671224e-05
2.466985771972085421e-05
2.364096446194574621e-05
2.312603356507136830e-05
2.222899168349723345e-05
2.187402577445074416e-05
2.118771152305076692e-05
2.073577680720472955e-05
1.981812964375895348e-05
1.938807541130871279e-05
1.893221539590283952e-05
1.849173085791377993e-05
1.797260797590794003e-05
1.728317696921410765e-05
1.652282532835980180e-05
1.621201341756894931e-05
1.580298335738405894e-05
1.549980718814647788e-05
1.482582716157776557e-05
1.465191181144231978e-05
1.405230090946663037e-05
1.359285481739180929e-05
1.289384938627713341e-05
1.226887386820441027e-05
1.205938468161194056e-05
1.180033438091942981e-05
1.134556400410113883e-05
1.133422170488085392e-05
1.101499291562824034e-05
1.061174031865585963e-05
1.011963686753314421e-05
9.971836103307208011e-06
9.650619345626277270e-06
9.360417989003222240e-06
9.105111915023611461e-06
8.861168217653370908e-06
8.571755851137120101e-06
8.455617291610594845e-06
8.037296163528440837e-06
8.094107195173228493e-06
7.787490194594459775e-06
7.590302179418806496e-06
7.233165153354592301e-06
7.165163865165968612e-06
6.725861707110425522e-06
6.644762256864833115e-06
6.357183237192032489e-06
6.118884305014837591e-06
6.148610474975723904e-06
6.010886854865171605e-06
5.824640259314728356e-06
5.622617423694408999e-06
5.567707360792262616e-06
5.396860325310281636e-06
5.190158101896491448e-06
5.223498987479091867e-06
5.162840687258363509e-06
5.103620528270624981e-06
5.142751195676975211e-06
5.052247185487912206e-06
4.878312510625759366e-06
4.802346808122415029e-06
4.781276149071978375e-06
4.639969681321742147e-06
4.546995996568714146e-06
4.431439497216249269e-06
4.244390060497815150e-06
4.225578665766560415e-06
4.173571413526033407e-06
4.091752804043835486e-06
4.098603203563922242e-06
4.045390070736009829e-06
3.959141208494942853e-06
3.893352159432205823e-06
3.934508809948722071e-06
3.916024557985895849e-06
3.828226711819482409e-06
3.729930231278766311e-06
3.762016217629504724e-06
3.681848867497672485e-06
3.586934186705415010e-06
3.612651799264732426e-06
3.571513231812817320e-06
3.625399097281212032e-06
3.514436699501244458e-06
3.413434971486495193e-06
3.340942412858316451e-06
3.412496781230345118e-06
3.408448854135048633e-06
3.396514981758524815e-06
3.343394324706094915e-06
3.291756446958560249e-06
3.296520251554690952e-06
3.260827598825732748e-06
3.264263301744563128e-06
3.256542097276549269e-06
3.192662562296666386e-06
3.165741720897230412e-06
3.165408183871676464e-06
3.090513621412549578e-06
3.107534722788019166e-06
3.095324189489767799e-06
3.104747167795407346e-06
3.116471087408312211e-06
3.134096152999754474e-06
3.133159469670188309e-06
3.138762376668324896e-06
3.115095693842606758e-06
3.138660144937688304e-06
3.154550060326499801e-06
3.143381138369649651e-06
3.138133484814176105e-06
3.155530294253417112e-06
3.162976001538808792e-06
3.149794193637367629e-06
3.181013218449324298e-06
3.180857774171652750e-06
3.196208598464478194e-06
3.214003853760472064e-06
3.199318604564016531e-06
3.226790298444193316e-06
3.237622198176470826e-06
3.275694170141729852e-06
3.205028957589784093e-06
3.192933388827645580e-06
3.211745794374332221e-06


==> figs/sparsity/mirror_paramsL0_diff_c.txt <==
2.424403352908906240e-01
2.459348044700648550e-01
2.476216974512321922e-01
2.512394480509930750e-01
2.483080073566324153e-01
2.507110474055598281e-01
2.519036792567052041e-01
2.522184945452604077e-01
2.564757172733523882e-01
2.543059113632601953e-01
2.554851127070174033e-01
2.553641843896878871e-01
2.521758767243503230e-01
2.502303753271539200e-01
2.462773657277801953e-01
2.422805873602482396e-01
2.352989431123121422e-01
2.334670223249666610e-01
2.276809913375774097e-01
2.260270440506236822e-01
2.195547188900798530e-01
2.173898448225282387e-01
2.102813139481700400e-01
2.057624193289242787e-01
2.027852236188649182e-01
1.986524825876805345e-01
1.937952873501300188e-01
1.874880421827775923e-01
1.847902222514971327e-01
1.821216930861142280e-01
1.776507776902311597e-01
1.746015485255913435e-01
1.703280596564795135e-01
1.691752022532579669e-01
1.653550346273053029e-01
1.635272083367577678e-01
1.594021051412351231e-01
1.573255948913678537e-01
1.553118813844215906e-01
1.514677733004657079e-01
1.485591294656605499e-01
1.465010155503699285e-01
1.447308648390916719e-01
1.433951523744889933e-01
1.391075393053533560e-01
1.388700710791538895e-01
1.379646158889475394e-01
1.358279640642825747e-01
1.345121803204239741e-01
1.318637240066697913e-01
1.301626958618479768e-01
1.284461490237191750e-01
1.270195659567191770e-01
1.252559990905699749e-01
1.223439654545907113e-01
1.213928355826163485e-01
1.197940518448167430e-01
1.188167240197700453e-01
1.174262799129191515e-01
1.157514073539180344e-01
1.130085956599669039e-01
1.119251188457359991e-01
1.095427351212504424e-01
1.083506031527208396e-01
1.052126955651545431e-01
1.038173737522806728e-01
1.015069035120902685e-01
9.975338616293659422e-02
9.682415924230688975e-02
9.438605856014277429e-02
9.190257189484832279e-02
8.657857334297235086e-02
8.318856188324511014e-02
7.945857549177762214e-02
7.586663840671686865e-02
6.961639142374344280e-02
6.640410877481971175e-02
6.083704862103603284e-02
5.473827647534177526e-02
5.141576288864092154e-02
4.382888216561988542e-02
3.756670467769999272e-02
3.126094354215779719e-02
2.672907008147352992e-02
2.121814361221392720e-02
1.975235236947441020e-02
1.690968513934806156e-02
1.264610489843209958e-02
1.096461477961942731e-02
7.945581845123429743e-03
5.688622583966009179e-03
5.368103300445733334e-03
3.844257830738724135e-03
3.856052228192405947e-03
3.178684774568576142e-03
2.829849832243596687e-03
3.266339055891983797e-03
2.526153585310612643e-03
3.022391886756025520e-03
2.983659139223668669e-03
3.441084338791752101e-03
4.457431717038685785e-03
3.455937408396691102e-03
1.963517325539846075e-03
2.296668779870896133e-03
2.278639861307238043e-03
2.209688041714910622e-03
2.352050993234690301e-03
2.183163664925179270e-03
2.169024806456754974e-03
2.343540699017378996e-03
2.119873163671926689e-03
1.670522187306462247e-03
1.647565170903739435e-03
5.300758379901009988e-04
5.114792759066526815e-04
4.923695601758994699e-04
1.579384124365392416e-03
2.152636851046909466e-03
1.544464599869307606e-03
1.539410750069965510e-03
1.615581621353386326e-03
1.500054960139192558e-03
1.487861308497478692e-03
1.474771300528927636e-03
1.456275151540946389e-03
1.437568445179895731e-03
1.427039357119875077e-03
3.082992807852800608e-04
1.750779388625309067e-03
2.931946484228667633e-04
2.737948723012064746e-04
2.704730626046990640e-04
2.608206076786333109e-04
2.492973353337396667e-04
2.397620059089549110e-04
2.310478532521022049e-04
2.258856171490004113e-04
2.178302196343022748e-04
2.029623753113649661e-04
2.010567819953176696e-04
1.921227680073746573e-04
1.866533791882694102e-04
1.810729800009810856e-04
1.778074400747881208e-04
1.710270317781165702e-04
1.631614495380445033e-04
1.589884410195631706e-04
1.509453649600090851e-04
1.435768724401429927e-04
1.375530026361326884e-04
1.344082089698664265e-04
1.292164766259668073e-04
1.237747007701658789e-04
1.178867055826582344e-04
1.130820635253432829e-04
1.092423857378763688e-04
1.054671669023746775e-04
1.001821096553998157e-04
9.600514457230641032e-05
9.275955838893285412e-05
8.933106817232622568e-05
8.414661161507996955e-05
8.166583408257993863e-05
7.900751785895676409e-05
7.611523771937499954e-05
7.208113497360102472e-05
6.857042029663218971e-05
6.622865094888391059e-05
6.490527747847890389e-05
6.233723248756817433e-05
6.022609945996382008e-05
5.855626449759731986e-05
5.413480297744693837e-05
4.884223652170560675e-05
4.817276836608186619e-05
4.663589049647609477e-05
4.473888532137254538e-05
4.275931958679274108e-05
4.135879984023177252e-05
3.904946876029696850e-05
3.690320221903220488e-05
3.558587617324398948e-05
3.381766680408987452e-05
3.260317146674221206e-05
3.130743222272316505e-05
3.019331202011627075e-05
2.895898555615605710e-05
2.756030950203249659e-05
2.710405774134112404e-05
2.544382784577459079e-05
2.458726764576646433e-05
2.314972033015270849e-05
2.128466508746140403e-05
2.038638428267370006e-05
2.004440879777015744e-05
1.953779429289964089e-05
1.859445278435176881e-05
1.796284920998814216e-05
1.738559219862437753e-05
1.691480346499092108e-05
1.637715394386229901e-05
1.582559704803671044e-05
1.531330250671303231e-05
1.490268455517422159e-05
1.426906222997959063e-05
1.383679298275755533e-05
1.310843755342162155e-05
1.274927378588780503e-05
1.210995838212652820e-05
1.158286367160527082e-05
1.115325693643419170e-05
1.086003864306065591e-05
1.015452382686641112e-05
9.887943140875953213e-06
9.593255386590972202e-06
9.220042457309452462e-06
9.025173321682288956e-06
8.630652424134784554e-06
8.409702375982096550e-06
8.035517214939065145e-06
7.880910771857804252e-06
7.748850363615436437e-06
7.476542985466349957e-06
7.169344892151763652e-06
6.972000777834951797e-06
6.813392597531288707e-06
6.617079393747235346e-06
6.442812034331144770e-06
6.250900151977597109e-06
6.096160199310107559e-06
5.904793495744593208e-06
5.836147873881428658e-06
5.713306329422546180e-06
5.278842490043190997e-06
4.259880858523246439e-06
4.057317065136753957e-06
3.996333539821879429e-06
3.901789209780614331e-06
3.777832766420248325e-06
3.691177649543854912e-06
3.590244645436674715e-06
3.510287070376162654e-06
3.419131165435311708e-06
2.887328816943513177e-06
2.774083297833294620e-06
2.657202589559871962e-06
2.562777769140047987e-06
2.413149121571974688e-06
2.113915300548806851e-06
2.053196302336252619e-06
1.986938149404620636e-06
1.951092108199578333e-06
1.882054293784237157e-06
1.780304045545375592e-06
1.749913519203177142e-06
1.710548304349158061e-06
1.673419209888844030e-06
1.641115620274964855e-06
1.606942623216500934e-06
1.525545189338949303e-06
1.491305550252031724e-06
1.371539377149316372e-06
1.341527501210434652e-06
1.304258802254909274e-06
1.278352156144796253e-06
1.281782069170473661e-06
1.249530090019136752e-06
1.236419296576544454e-06
1.245864295927703918e-06
1.246185913613277121e-06
1.251140829378925862e-06
1.252314403529145829e-06
1.254045927452364965e-06
1.246314517084175879e-06
1.240849336080643542e-06
1.231435618479906428e-06
1.203733219297102018e-06
1.196762816752060994e-06
1.195424046625590165e-06
1.167289755043151065e-06
1.168128817884611261e-06
1.167822370704547929e-06
1.170330997613278259e-06
1.169542499642587664e-06
1.171691093863241055e-06
1.164149754732592509e-06
1.162785031453704648e-06
1.160681517171027955e-06
1.150869690489391942e-06
1.147322831044273067e-06
1.147814137131826468e-06
1.140977458002348750e-06
1.138736550299457934e-06
1.138473123564981778e-06
1.138469132685939593e-06
1.135150995510947803e-06
1.136327003186494042e-06
1.135231495818358505e-06
1.135506408949950760e-06
1.136728503177495765e-06
1.137310496662196869e-06
1.135607198171924861e-06
1.136014662746049299e-06
1.136101649421395889e-06
1.136007421399712023e-06
1.137616990872919047e-06
1.137355044699877156e-06
1.132448023665321280e-06
1.134482708436798858e-06
1.135002956923736719e-06
1.134519558491888029e-06
1.135543282711502021e-06
1.134583906784589434e-06
1.134942986626861770e-06
1.134746351269969959e-06
1.134382243254618906e-06
1.135905878678033716e-06
1.136446688315011121e-06
1.135960780789732266e-06
1.044198313258955351e-06
1.044526107603875050e-06
1.044884164571601431e-06
1.045641740053925714e-06
1.046513231036379946e-06
1.046835141472991217e-06
1.047649881547550188e-06
1.047945511745423489e-06
1.047496453841041328e-06
1.048097916884564798e-06
1.049063402018400577e-06
1.049732495162151238e-06
1.050256005978320192e-06
1.050817704958213663e-06
1.052052183016352108e-06
1.052573545519048399e-06
1.053416535015691599e-06
1.053545841600575273e-06
1.054475801675015820e-06
1.054864027282606727e-06
1.054124800674404417e-06
1.054961689942247184e-06
1.055994878990961191e-06
1.056115549160185482e-06
1.056870967466864047e-06
1.057589115574678452e-06
1.057913206689050408e-06
1.058497995418750366e-06
1.059121994754380147e-06
1.059207892551590181e-06
1.059621947680395603e-06
1.060391689981075561e-06
1.061179648421041414e-06
1.061876102128160398e-06
1.062603223389373149e-06
1.062725183109848511e-06
1.062842097171799818e-06
1.063532101308705545e-06
1.063966327638349474e-06
1.064353560887714055e-06
1.065285267700411136e-06
1.065727540761805522e-06
1.066241076244080785e-06
1.066608363604008221e-06
1.067173135140461975e-06
1.067755248993634492e-06
1.068341630372021985e-06
1.069039324491733733e-06
1.069396519494079883e-06
1.069865997844448777e-06
1.070181813726706124e-06
1.070630707025916531e-06
1.071197277896990930e-06
1.071581128031171216e-06
1.072093681658445004e-06
1.072589347209258760e-06
1.072781567820884691e-06
1.073360302489174611e-06
1.073483449852911957e-06
1.073811395524916412e-06
1.074247439905185414e-06
1.074390333903167956e-06
1.074490458081937046e-06
1.074803120821270603e-06
1.075177445379917272e-06
1.075597305852485710e-06
1.075924772629885689e-06
1.076061414060762077e-06
1.076457154802037702e-06
1.076814746704157259e-06
1.077114317445095463e-06
1.077165673221867287e-06
1.077584497971651028e-06
1.077923485518822340e-06
1.078020570014190307e-06
1.078465740100755575e-06
1.078637494113248931e-06
1.079050235701531292e-06
1.079294541262910748e-06


==> figs/sparsity/mirror_params_diff.txt <==
1.269603525902509578e+00
1.218044639627280379e+00
1.168724782434097165e+00
1.120929402491815718e+00
1.076039636231715724e+00
1.032688964840290602e+00
9.927553211328106197e-01
9.535364752726236404e-01
9.173797443867193202e-01
8.854634367140077345e-01
8.530898806041955496e-01
8.212080397980193736e-01
7.934690012597858111e-01
7.657441324700646756e-01
7.396630852100063436e-01
7.154768578287491465e-01
6.927191401728014508e-01
6.701774131238569243e-01
6.501060702743379771e-01
6.304485089935103481e-01
6.126693157984723914e-01
5.960860523842548275e-01
5.797045031790797331e-01
5.648781212348449321e-01
5.500364191823882143e-01
5.364262299278920176e-01
5.237317291107286277e-01
5.115569126695880264e-01
5.003695885006079758e-01
4.893223663777791499e-01
4.798601621334335765e-01
4.701182528976263209e-01
4.610567029817985718e-01
4.531791326146905607e-01
4.453278835970013172e-01
4.382025800031059681e-01
4.312112498563328566e-01
4.244314018936142796e-01
4.186090049471484775e-01
4.125908088479552371e-01
4.069734302556701766e-01
4.019005884067072820e-01
3.969945737514459783e-01
3.920239262004004410e-01
3.877727721942690331e-01
3.835603474896518428e-01
3.794560974674985876e-01
3.753112525789303877e-01
3.714250519673051310e-01
3.679612422858397625e-01
3.646826678466985605e-01
3.611162151713013246e-01
3.580437704102202301e-01
3.550824331991704330e-01
3.520816402484638896e-01
3.490596333158892395e-01
3.463284143342163501e-01
3.439793370116707161e-01
3.413543463707916503e-01
3.389544195228270662e-01
3.366224115736033973e-01
3.344645634752302366e-01
3.321605599220186500e-01
3.300066028968838827e-01
3.279165506072971303e-01
3.257875365347168151e-01
3.236910127601065335e-01
3.213899112116934131e-01
3.192797886821351905e-01
3.172526828319442993e-01
3.151707375075325501e-01
3.132373134422629102e-01
3.114351277181268696e-01
3.093141195957114786e-01
3.073301883612852281e-01
3.052021880065679538e-01
3.029881912225801388e-01
3.009414586518102119e-01
2.987805855532850163e-01
2.965226645681661721e-01
2.943997512608930167e-01
2.919860685144219925e-01
2.896792203460668014e-01
2.874035893549667930e-01
2.849237900797898515e-01
2.825081914218435797e-01
2.800602710513411253e-01
2.774954072040793918e-01
2.751182451732090417e-01
2.726341182211582392e-01
2.700903731120987694e-01
2.675858864230945544e-01
2.650295978454721979e-01
2.623336830498095296e-01
2.595018342131113487e-01
2.566468764852782303e-01
2.537571394992368390e-01
2.510171974600519107e-01
2.480549196600873307e-01
2.451894446966778607e-01
2.423627962013373827e-01
2.395335472966377000e-01
2.367219440153381371e-01
2.339461752864966937e-01
2.309529750273097704e-01
2.280632850224524888e-01
2.250630992521456819e-01
2.220271284795494737e-01
2.191412591658079001e-01
2.161109177889067867e-01
2.130864041723791735e-01
2.099703650428644819e-01
2.068056414548544164e-01
2.037344660070740110e-01
2.007742985359216581e-01
1.977006403317913275e-01
1.946829049649147492e-01
1.917412999035234544e-01
1.887899056945155363e-01
1.860411054278327536e-01
1.830988330141825327e-01
1.801983099286383339e-01
1.773101234791407410e-01
1.744798247264279234e-01
1.716772294383456798e-01
1.688508072201326260e-01
1.659649935923782071e-01
1.633225284728030968e-01
1.608039914239769719e-01
1.582953438338765006e-01
1.558157286688539034e-01
1.533368407999995964e-01
1.508961514404562054e-01
1.484119816285284221e-01
1.461187711117954424e-01
1.438521378554801222e-01
1.415640686961001926e-01
1.393224311777179758e-01
1.370552614500745725e-01
1.348646892620214699e-01
1.328252564960102911e-01
1.308228302109469554e-01
1.289192472709130288e-01
1.269201379803407137e-01
1.249950877486907808e-01
1.231199345023571007e-01
1.214221562503117746e-01
1.195827563841821151e-01
1.177466644380615324e-01
1.160131865688590058e-01
1.144475956699628066e-01
1.129652661297651933e-01
1.114163592578653883e-01
1.100252888991414824e-01
1.085815361333286461e-01
1.071718978254749544e-01
1.057787483322637778e-01
1.043995867249973564e-01
1.030613969308189493e-01
1.018933130000556353e-01
1.006124279051096304e-01
9.945172326882095737e-02
9.838915225976016532e-02
9.726833542930439502e-02
9.624953426652867183e-02
9.518947539107169842e-02
9.415426415062369547e-02
9.322864230823682541e-02
9.225347892013027740e-02
9.147065570803813994e-02
9.065236347805835648e-02
8.979860496222674682e-02
8.897520905551800641e-02
8.817858810653966817e-02
8.745217790616871545e-02
8.672393009094246652e-02
8.601962592267273222e-02
8.534705451094344586e-02
8.471035523159881064e-02
8.405739301351405901e-02
8.346497405812938752e-02
8.285441266298379515e-02
8.228032367837595507e-02
8.169521401473284206e-02
8.118723787427406524e-02
8.069152745928971637e-02
8.020222229285900450e-02
7.973460430151294021e-02
7.925157072378910539e-02
7.876844196797319619e-02
7.834870205842206503e-02
7.782350961039385950e-02
7.742220251847531376e-02
7.708051721346739771e-02
7.667941574226237733e-02
7.636681985252358196e-02
7.601508789108631092e-02
7.571463514054180277e-02
7.543197352412933654e-02
7.512472308587339609e-02
7.481348248827414393e-02
7.453625229777707806e-02
7.427659228118296819e-02
7.402780663314081910e-02
7.377028033026179765e-02
7.354847594400953925e-02
7.331159537409517868e-02
7.309356304455957853e-02
7.288145674483040293e-02
7.264356850608161276e-02
7.244498002584555396e-02
7.226143300330720165e-02
7.207037375283892322e-02
7.192888727341176236e-02
7.175982733984431761e-02
7.160638974050001493e-02
7.143963623774621241e-02
7.130316487940982495e-02
7.114568795832340586e-02
7.102804850050287166e-02
7.089326095049605647e-02
7.074689183212887200e-02
7.062613350912932964e-02
7.051062395501900282e-02
7.038982613681493694e-02
7.028649354591468001e-02
7.018429933816355826e-02
7.010097296237050024e-02
6.998668469245490631e-02
6.986768501550040533e-02
6.978087937315397005e-02
6.969403104826893403e-02
6.961112282676540364e-02
6.950500974187948100e-02
6.940225218500932491e-02
6.934196760190139419e-02
6.926420855021789280e-02
6.918591466252299593e-02
6.910697942287924445e-02
6.904706879132684050e-02
6.898474731128767523e-02
6.891988311886036722e-02
6.885845846467064657e-02
6.878848603632975456e-02
6.872783536020771189e-02
6.866492715102086308e-02
6.861768635009110606e-02
6.856591920423664444e-02
6.851334355317270641e-02
6.844989242047995470e-02
6.841913038623419208e-02
6.836201242032577396e-02
6.830495287097329560e-02
6.826540317271762026e-02
6.821614716279192359e-02
6.817089503887160951e-02
6.814105612431899106e-02
6.810122120205433505e-02
6.805236423435151449e-02
6.800683711733548908e-02
6.796859164591617652e-02
6.792550608912502341e-02
6.788560705847998533e-02
6.785094995964977005e-02
6.779732652339368060e-02
6.776225630291624058e-02
6.772588763218678753e-02
6.771058293784984472e-02
6.766512015682685233e-02
6.764908676246678132e-02
6.761990846694129753e-02
6.759568009603142413e-02
6.757463677805705671e-02
6.754865891188668869e-02
6.750801558945002112e-02
6.747669478344109351e-02
6.744353973134534219e-02
6.742547628245262881e-02
6.739968974092733212e-02
6.738464906286156797e-02
6.736796234619070456e-02
6.733908112439290772e-02
6.731229812182319694e-02
6.728670557483562575e-02
6.727366102381146518e-02
6.724809605830502079e-02
6.722425281314667322e-02
6.720682959700981229e-02
6.718921667946359255e-02
6.716755566889252849e-02
6.714605746361529404e-02
6.712559449158778113e-02
6.711176672722932168e-02
6.710215747514682028e-02
6.708390864207988691e-02
6.706955264373347381e-02
6.705132676747282972e-02
6.704535530002853072e-02
6.703034613047936796e-02
6.701494470573546303e-02
6.700502989590999270e-02
6.699284282742240526e-02
6.698073587792724437e-02
6.697067034807491215e-02
6.696530015729314222e-02
6.696273331967109166e-02
6.695163464795145236e-02
6.692692704751260213e-02
6.690707005872215118e-02
6.689358678016457671e-02
6.688097450419291934e-02
6.686906006617297782e-02
6.685864350918879762e-02
6.685789991504301200e-02
6.684443693387151497e-02
6.683922369841949207e-02
6.683344641302647882e-02
6.682719196727099353e-02
6.681253210424753508e-02
6.680295142053349622e-02
6.679146267486348043e-02
6.678670574904176094e-02
6.677631893083035841e-02
6.676478735490559702e-02
6.675089068574349693e-02
6.674284718023180962e-02
6.673419926061294194e-02
6.673070936360435412e-02
6.671922094355275945e-02
6.671303320882066012e-02
6.670508923519369304e-02
6.669914025402801094e-02
6.670018245864120510e-02
6.669556439165057193e-02
6.669159888300810191e-02
6.668669264868135049e-02
6.667866585504593491e-02
6.667265783508954935e-02
6.665986045025590334e-02
6.665462239355429697e-02
6.664605532273193411e-02
6.663864905157063090e-02
6.663403976974566212e-02
6.662337837935522478e-02
6.661761407336305729e-02
6.661226990452188967e-02
6.660718494238344889e-02
6.659835245876484511e-02
6.658855631247420637e-02
6.658066638153950501e-02
6.657103058929843276e-02
6.657044166051541423e-02
6.656805127447464054e-02
6.656684979889571085e-02
6.656439089952082000e-02
6.656054131911209870e-02
6.655815757989019810e-02
6.655424051696315346e-02
6.654787437170200937e-02
6.654723082700561565e-02
6.654292731107419590e-02
6.653505871433965102e-02
6.653533980069917253e-02
6.652916339492746800e-02
6.652566183037730840e-02
6.651768987214065620e-02
6.651118859709884146e-02
6.651022457007819966e-02
6.650565177208828116e-02
6.650194924789473716e-02
6.649799278859634677e-02
6.649813395973105945e-02
6.649517351618958183e-02
6.648613472766484733e-02
6.648120707539814656e-02
6.647643377560183420e-02
6.647651664512019276e-02
6.647012864849469183e-02
6.646301130091564202e-02
6.645813211191854697e-02
6.645672689900855579e-02
6.645607581409675169e-02
6.644817872173981732e-02
6.644577317009711659e-02
6.643878258520030666e-02
6.643595299550342226e-02
6.643244083443886061e-02
6.643010622184154779e-02
6.642814713243333502e-02
6.642453018619812188e-02
6.642224935718780976e-02
6.641988601873058395e-02
6.641888909209933689e-02
6.641532354716495057e-02
6.641706661685697899e-02
6.641334252391267734e-02
6.641009472878181552e-02
6.640540176234954739e-02
6.640573320205730989e-02
6.640242281461417040e-02
6.639881428156210741e-02
6.639587333273073988e-02
6.639514798099047099e-02
6.639284325501437767e-02
6.639045658494743818e-02
6.638553448953701808e-02
6.638302957744289523e-02
6.638397627910119780e-02
6.638140014071479411e-02
6.637842941655838769e-02
6.637625870713051435e-02
6.637529855073812102e-02
6.637283858871859121e-02
6.636958280810231758e-02
6.636866813465649995e-02
6.636641138330541534e-02
6.636655284552375744e-02
6.636471737684983274e-02
6.636469719656817867e-02
6.636560970038329899e-02
6.636218239870983471e-02
6.636073543491513571e-02
6.635765277759253511e-02
6.635732218728795928e-02
6.635629100183884632e-02
6.635664665999921330e-02
6.635424490882918525e-02
6.635536255310257869e-02
6.635272578052209269e-02
6.635128610453128184e-02
6.634650831867269782e-02
6.634609820461340179e-02
6.634405480783525655e-02
6.634277644211375446e-02
6.633939354210553752e-02
6.633875798383701006e-02
6.633484065744116309e-02
6.633375112306666432e-02
6.633318720043196448e-02
6.633263808422212859e-02
6.633373144577804637e-02
6.633232239809372377e-02
6.633052151885507342e-02
6.632985506933875008e-02
6.632867874858530688e-02
6.632749010960778402e-02
6.632537569876648109e-02
6.632375355142822171e-02
6.632175853088172202e-02
6.632166363066346881e-02
6.632210224279375121e-02
6.632118489611739387e-02
6.632059330770334604e-02
6.631806827700328921e-02
6.631526351392341700e-02
6.631430656955632219e-02
6.631127786663372492e-02
6.630917609929024015e-02
6.630826449172216863e-02
6.630802727232235072e-02
6.630858163742681111e-02
6.630937233173395118e-02
6.630881043820791021e-02
6.630793784852259676e-02
6.630791666753643732e-02
6.630711003607364651e-02
6.630491856960521457e-02
6.630369445812361873e-02
6.630370320809314544e-02
6.630326935857909498e-02
6.630349280743606799e-02
6.630244466202225850e-02
6.630067305000236777e-02
6.630099091968980063e-02
6.629946716329913892e-02
6.629884027158200466e-02
6.629670136890324084e-02
6.629553829523544828e-02
6.629517576180397886e-02
6.629434104549161710e-02
6.629427720533231927e-02
6.629345182868892628e-02
6.629335944962466698e-02
6.629301656332139969e-02
6.629156573565950228e-02
6.629029469473465830e-02
6.628917029082817547e-02
6.628938364755400381e-02
6.628905366787624098e-02
6.628772289162021547e-02
6.628805927409800458e-02
6.628802927534652167e-02
6.628731161288112239e-02
6.628578639661274197e-02
6.628534290387469441e-02
6.628514103760829723e-02
6.628498261086238075e-02
6.628376658319284909e-02
6.628192257883294691e-02
6.628181336062111129e-02
6.628128701123660316e-02
6.628090266577740808e-02
6.628045223683612375e-02
6.627949985671807709e-02
6.627826920230814323e-02
6.627794554586298459e-02
6.627688786610680394e-02
6.627706205284261687e-02
6.627757869195159690e-02
6.627666185303074387e-02
6.627583460920111191e-02
6.627545912767043856e-02
6.627455162805076516e-02
6.627334656543767966e-02
6.627218768078621536e-02
6.627217223276661573e-02
6.627211667361093683e-02
6.627250660289023265e-02
6.627047645751610316e-02
6.627115952258075260e-02
6.626997915778976012e-02
6.626923173382362475e-02
6.626802276886617493e-02
6.626735362720168054e-02
6.626576329577951729e-02
6.626534348940116281e-02
6.626490557180717000e-02
6.626462961546195074e-02
6.626484125260789781e-02
6.626435589094283041e-02
6.626395732054354837e-02
6.626364099171425104e-02
6.626269411577434543e-02
6.626181025213015441e-02
6.626247853800680543e-02
6.626087745175611443e-02
6.626109667796015179e-02
6.626017959131350055e-02
6.626015798065031104e-02
6.625967528054471645e-02
6.625799537270550543e-02
6.625755515875383916e-02
6.625801477623552427e-02
6.625745809126090680e-02
6.625704054423964262e-02
6.625599293864850581e-02
6.625562443877977548e-02
6.625532186615082364e-02
6.625429870041010805e-02
6.625473851453218821e-02
6.625480921871235163e-02
6.625418937432497879e-02
6.625485842676584469e-02
6.625423002192397381e-02
6.625348044635674671e-02
6.625331738613152166e-02
6.625266640046025002e-02
6.625201711462856691e-02
6.625211554720540630e-02
6.625216248390600193e-02
6.625184095488452496e-02
6.625149903531758755e-02
6.625125386562294438e-02
6.624980053765334997e-02
6.625040018752628712e-02
6.625045914639840494e-02
6.625070902124480243e-02
6.625114960290896804e-02
6.625154407694672232e-02
6.625113447548450218e-02
6.624995837326833059e-02
6.624949127070578481e-02
6.624946598873392156e-02
6.624924060990675101e-02
6.624889457618077238e-02
6.624865377848765391e-02
6.624891944091372553e-02
6.624874370641040122e-02
6.624876016908470833e-02
6.624865889977557543e-02
6.624810886066703763e-02
6.624776071637558661e-02
6.624776098016221804e-02
6.624750917667554528e-02
6.624765553268621709e-02
6.624750835324441645e-02
6.624713869435377989e-02
6.624692312216899637e-02
6.624615687175948453e-02
6.624615208145620548e-02
6.624597254912792388e-02
6.624592062142234394e-02
6.624544362539087905e-02
6.624489666021826650e-02
6.624471844364895889e-02
6.624429626501165957e-02
6.624407187719111301e-02
6.624382854132047915e-02
6.624419624530164530e-02
6.624349419428406105e-02
6.624350718581722974e-02
6.624285806803650867e-02
6.624298531796235512e-02
6.624255284674221422e-02
6.624261717739904354e-02
6.624266627890057491e-02
6.624289549773351715e-02
6.624290670061136477e-02
6.624298168866905867e-02
6.624262329294362817e-02
6.624219698080599517e-02
6.624180910645763309e-02
6.624155968772206526e-02
6.624125250419432565e-02
6.624085613110471116e-02
6.624071458991437344e-02
6.624036627355331386e-02
6.624029015968321832e-02
6.624024081450846646e-02
6.623953915791361280e-02
6.623989938594107563e-02
6.623947109292332991e-02
6.623959816923305488e-02
6.623965117365879229e-02
6.623951426631535799e-02
6.623926485791542529e-02
6.623852206891865657e-02
6.623811995582137846e-02
6.623765475715095996e-02
6.623723820620254499e-02
6.623728656289709638e-02
6.623674638335395881e-02
6.623651629134853780e-02
6.623639280358370462e-02
6.623639531784251966e-02
6.623614902506730351e-02
6.623596622728528116e-02
6.623609253203698033e-02
6.623588542097721965e-02
6.623561703345830221e-02
6.623558627639340723e-02
6.623588107776931522e-02
6.623597355496281536e-02
6.623568527185594301e-02
6.623621474479862714e-02
6.623610660789995552e-02
6.623611972810948545e-02
6.623594314980561781e-02
6.623614416709075470e-02
6.623616125216646999e-02
6.623558897650703992e-02
6.623581395345273792e-02
6.623571466160105281e-02
6.623561253567006313e-02
6.623546460913867784e-02
6.623563692557414562e-02
6.623542083802351488e-02
6.623532276434031252e-02
6.623576073404791043e-02
6.623558092749481929e-02
6.623554835080325276e-02
6.623517636524799135e-02
6.623513427204380521e-02
6.623510289019265973e-02
6.623542766873571908e-02
6.623533783140610198e-02
6.623508613508320708e-02
6.623515791259246277e-02
6.623505386163935915e-02
6.623476594848051735e-02
6.623427129515460643e-02
6.623396088120009351e-02
6.623406157853781173e-02
6.623344363818786662e-02
6.623338606654693983e-02
6.623345126571258956e-02
6.623321332302124775e-02
6.623291233839237457e-02
6.623294375227484210e-02
6.623276319860896266e-02
6.623231083386679763e-02
6.623249692330113181e-02
6.623256557262741095e-02
6.623206931759959004e-02
6.623195333125717066e-02
6.623186076918979870e-02
6.623165783643528148e-02
6.623168113996724671e-02
6.623199378224031708e-02
6.623182769012364579e-02
6.623173407453800121e-02
6.623155829784628523e-02
6.623159251746769949e-02
6.623139472637465386e-02
6.623171082673148802e-02
6.623156908124125386e-02
6.623148537984110962e-02
6.623131209991899027e-02
6.623136853509402344e-02
6.623138604334222190e-02
6.623145601306407171e-02
6.623130955507844364e-02
6.623129608634310828e-02
6.623107860061014374e-02
6.623113406951286475e-02
6.623148768332068337e-02
6.623160954311310689e-02
6.623174082012722730e-02
6.623170325111317480e-02
6.623144651892425017e-02
6.623161430547458428e-02
6.623164835775251225e-02
6.623182284368887840e-02
6.623196437043088469e-02
6.623153353840596780e-02
6.623139126402022292e-02
6.623165683055048936e-02
6.623139969192802512e-02
6.623130764092741152e-02
6.623108323141413400e-02
6.623118934056052010e-02
6.623112398569655501e-02
6.623133785453805267e-02
6.623139021761847989e-02
6.623125836793490595e-02
6.623125700231700941e-02
6.623135447939207388e-02
6.623158543753909777e-02
6.623192874455002821e-02
6.623167579774377756e-02
6.623166334388150278e-02
6.623185909206820432e-02
6.623158219806746239e-02
6.623142179613281111e-02
6.623111985189861217e-02
6.623077436557732456e-02
6.623084640797984035e-02
6.623078481078512048e-02
6.623068106097856900e-02
6.623066257700072068e-02
6.623082003492745951e-02
6.623103715138048408e-02
6.623082836894200742e-02
6.623060108918546462e-02
6.623064352773233576e-02
6.623044610420505962e-02
6.623024056653672997e-02
6.623017113096302255e-02
6.623008609684631620e-02
6.623010527844098994e-02
6.623000294921846387e-02
6.623006925234191378e-02
6.622994145429481061e-02
6.622975183024257251e-02
6.622991210088960412e-02
6.622981459429137796e-02
6.622967176469513051e-02
6.622962263757303791e-02
6.622943880785588100e-02
6.622912397141106355e-02
6.622907868905544837e-02
6.622908345431570420e-02
6.622903992291381825e-02
6.622883293466323706e-02
6.622895014565434446e-02
6.622903501400251303e-02
6.622893903550002015e-02
6.622873561070599657e-02
6.622870792330270984e-02
6.622878990849501157e-02
6.622887238396274467e-02
6.622870470580027868e-02
6.622884907553071299e-02
6.622900961721572832e-02
6.622897562327653698e-02
6.622877054156744991e-02
6.622898042647432093e-02
6.622898985377363712e-02
6.622903334846858003e-02
6.622922437647069116e-02
6.622907298897125206e-02
6.622870220013302167e-02
6.622871550515985195e-02
6.622881011036071963e-02
6.622877085763058391e-02
6.622871941689435771e-02
6.622869643700411701e-02
6.622866003639203691e-02
6.622856912735911039e-02
6.622890372782856694e-02
6.622880976962274013e-02
6.622899417183664150e-02
6.622922901972713716e-02
6.622912249738255319e-02
6.622892339992143829e-02
6.622877371970582738e-02
6.622880125572028209e-02
6.622888433003863706e-02
6.622889077359887799e-02
6.622885472418080233e-02
6.622879194783355683e-02
6.622859309579022524e-02
6.622865245565540127e-02
6.622873669595591428e-02
6.622841003307877727e-02
6.622834977885502794e-02
6.622836524285363735e-02
6.622834875030883528e-02
6.622839802379915097e-02
6.622828706751157646e-02
6.622837399425174354e-02
6.622837829571293078e-02
6.622843279998111288e-02
6.622828328962276911e-02
6.622813010478290074e-02
6.622798871582390168e-02
6.622788178301558526e-02
6.622785688341739641e-02
6.622758889286112227e-02
6.622754502315267300e-02
6.622763398156199244e-02
6.622745342206801111e-02
6.622738048921249232e-02
6.622744021604287656e-02
6.622736577251539525e-02
6.622716570748685139e-02
6.622714919159622404e-02
6.622712020298469893e-02
6.622744945854419640e-02
6.622745388989562110e-02
6.622736604199883081e-02
6.622725176717544904e-02
6.622733382582535189e-02
6.622725476923413401e-02
6.622726753032104341e-02
6.622724944666132096e-02
6.622721536702494416e-02
6.622711199203179522e-02
6.622721690306798692e-02
6.622732437796297056e-02
6.622749926212317950e-02
6.622735689713585283e-02
6.622729428748766467e-02
6.622726984674211226e-02
6.622724027951869263e-02
6.622718950993924936e-02
6.622718184286380261e-02
6.622715824179245536e-02
6.622709006358920569e-02
6.622697571213237433e-02
6.622694827149680497e-02
6.622709562169017128e-02
6.622708473248631322e-02
6.622703492132725467e-02
6.622709544295850292e-02
6.622711309759168885e-02
6.622711143036182080e-02
6.622714904548632209e-02
6.622708211888145291e-02
6.622721047393279048e-02
6.622717404966969867e-02
6.622719808260008056e-02
6.622704791223352205e-02
6.622706162692759690e-02
6.622722392670288283e-02
6.622730134029397586e-02
6.622726290798039428e-02
6.622734034580612938e-02
6.622739766896892921e-02
6.622745715202502104e-02
6.622731207928270192e-02
6.622736082646962785e-02
6.622726642371756789e-02
6.622715159188902190e-02
6.622708689771328316e-02
6.622712951043951968e-02
6.622710309614943114e-02
6.622709560807366058e-02
6.622689204087398029e-02
6.622673315462042354e-02
6.622668082146024315e-02
6.622668457823716048e-02
6.622676632849719414e-02
6.622670291906307405e-02
6.622673376986132343e-02
6.622689128292288951e-02
6.622702789159466696e-02
6.622708808736516017e-02
6.622723510320291385e-02
6.622718249910039545e-02
6.622721935262759763e-02
6.622723132973747096e-02
6.622716564996582178e-02
6.622725546028615518e-02
6.622716355123417498e-02
6.622714703704524197e-02
6.622711123974209246e-02
6.622717399514868597e-02
6.622706858419058484e-02
6.622716482738721933e-02
6.622697195468141285e-02
6.622687668153717788e-02
6.622685632246322340e-02
6.622680156746568736e-02
6.622681706627672749e-02
6.622684229976648351e-02
6.622679361399344544e-02
6.622666748144537263e-02
6.622666464066886971e-02
6.622665167130981079e-02
6.622657542216085769e-02
6.622650139987160123e-02
6.622652189220414043e-02
6.622654550301586285e-02
6.622648900273252204e-02
6.622652054082972528e-02
6.622642520435705060e-02
6.622636096938025463e-02
6.622633850411319134e-02
6.622615890414179640e-02
6.622613111572775435e-02
6.622616697332331381e-02
6.622620086180966426e-02
6.622620661625397420e-02
6.622617605388912698e-02
6.622608307952376760e-02
6.622618887375471275e-02
6.622613265610557964e-02
6.622609585164437873e-02
6.622610892429242613e-02
6.622610006036341868e-02
6.622612629327087608e-02
6.622611661593610921e-02
6.622606111584351807e-02
6.622613092653566180e-02
6.622601655184143232e-02
6.622596764384652834e-02
6.622595239211280516e-02
6.622578993768823974e-02
6.622565685410919389e-02
6.622565123067652992e-02
6.622573496618389122e-02
6.622573641238652109e-02
6.622573350862007158e-02
6.622556974401005991e-02
6.622564221312902955e-02
6.622564339349142071e-02
6.622568701834417870e-02
6.622572927939673892e-02
6.622568004251641605e-02
6.622570045404210792e-02
6.622558768917644056e-02
6.622555571710397881e-02
6.622558719823266882e-02
6.622559192772958792e-02
6.622556229093654045e-02
6.622554419829913830e-02
6.622559686573836757e-02
6.622565632863153251e-02
6.622571329127804884e-02
6.622568860261715540e-02
6.622574617895546356e-02
6.622563018105420696e-02
6.622566624469088115e-02
6.622564938827424363e-02
6.622560593019058417e-02
6.622564517440579501e-02
6.622566149624467546e-02
6.622562882711839627e-02
6.622565236092056717e-02
6.622565912029623747e-02
6.622567888971329919e-02
6.622555817425089530e-02
6.622553285602328366e-02
6.622553514679803410e-02
6.622561539820862042e-02
6.622555411488686983e-02
6.622565614983692839e-02
6.622564886998777434e-02
6.622559819919679458e-02
6.622543974686524726e-02
6.622534931171120132e-02
6.622528024186849493e-02
6.622525923837709050e-02
6.622512832873647670e-02
6.622509197881218390e-02
6.622513819406859736e-02
6.622501210690165396e-02
6.622499901905939956e-02
6.622498155201783643e-02
6.622489521643706856e-02
6.622489403838380251e-02
6.622466498227859433e-02
6.622460744080020667e-02
6.622462873496176572e-02
6.622463219176071003e-02
6.622455823846673528e-02
6.622451608553027447e-02
6.622465856931181172e-02
6.622464580178687166e-02


==> figs/sparsity/mirror_params_diff_c.txt <==
2.502399147989773365e-01
2.534661010735960174e-01
2.554328215245025291e-01
2.583753454398575178e-01
2.607272957903332689e-01
2.646415495536456608e-01
2.667439114739991179e-01
2.696680832180693432e-01
2.713086098021991743e-01
2.731807556859867647e-01
2.759099648964516982e-01
2.778738406688833207e-01
2.793219266709294768e-01
2.815086430240739679e-01
2.813307688867078271e-01
2.827016883443531081e-01
2.823574875841162735e-01
2.835795494700803498e-01
2.825151329717322524e-01
2.818387808519475790e-01
2.810213671757005871e-01
2.803144670119800397e-01
2.789781296154443258e-01
2.771527446100502390e-01
2.753269476651126202e-01
2.731033162388699642e-01
2.717449121734329953e-01
2.698942670501520702e-01
2.678364953665096637e-01
2.652879510855627454e-01
2.631514916438394414e-01
2.605762063309229326e-01
2.571232943113888059e-01
2.537449957095954667e-01
2.500621372253311603e-01
2.462462320688378059e-01
2.426600586664128256e-01
2.390412750468320913e-01
2.354982651620310397e-01
2.318023575940252878e-01
2.280523895486633035e-01
2.242452894772740124e-01
2.206053372850782512e-01
2.165717698950699877e-01
2.125895454468736123e-01
2.089428331402689576e-01
2.051016357679815716e-01
2.017044401232174211e-01
1.981679154557298150e-01
1.946419890998870028e-01
1.913138014561193700e-01
1.880131449753435213e-01
1.850375160824169751e-01
1.822758481214693527e-01
1.798241946351605836e-01
1.772010503086395850e-01
1.749041569519006467e-01
1.726834235713094190e-01
1.704696996096624062e-01
1.681163358769355853e-01
1.662198728057356911e-01
1.639576644197909827e-01
1.620699868661660270e-01
1.602148486716231668e-01
1.586926616236518095e-01
1.569959652490359181e-01
1.553197567196037965e-01
1.536958278396675925e-01
1.523759432938665559e-01
1.509104956168519085e-01
1.493803055788159306e-01
1.481868145881971577e-01
1.470532964245702401e-01
1.459800271031211349e-01
1.448687826185638960e-01
1.436104214589555839e-01
1.423169014968853063e-01
1.410791278199523824e-01
1.400877773354455014e-01
1.387482402422455241e-01
1.375628735487228194e-01
1.365790680727830275e-01
1.355203942741298184e-01
1.345498861305857996e-01
1.335878676807856491e-01
1.326001680027390217e-01
1.315896198382814353e-01
1.307073407387344677e-01
1.297949143928091575e-01
1.288817769543690039e-01
1.279804180481824427e-01
1.268734272652115858e-01
1.259460767293939798e-01
1.248575979833112110e-01
1.236797465135134055e-01
1.227739165998404103e-01
1.222794527171197909e-01
1.214581522605198138e-01
1.204774836832259027e-01
1.195815135424198039e-01
1.184609859882111010e-01
1.174298701796411548e-01
1.165596721901014932e-01
1.156576181391116703e-01
1.145014314096920172e-01
1.140186452493345826e-01
1.128682602679668412e-01
1.119913111480750900e-01
1.107784554599650778e-01
1.101272568518953665e-01
1.090961535971957386e-01
1.079900794190540442e-01
1.068137687638219119e-01
1.056669675997584795e-01
1.048553489944418216e-01
1.036000932151375370e-01
1.027152171060247560e-01
1.017066429275446382e-01
1.006097723036041558e-01
9.956595756899910832e-02
9.838634868226218966e-02
9.707778822075079084e-02
9.595084680834072011e-02
9.497338776931006643e-02
9.385291497607020639e-02
9.288421939686797302e-02
9.181971708698988266e-02
9.076977403660529964e-02
8.979280003725090276e-02
8.862208419132112935e-02
8.777117150749154384e-02
8.688309153760573333e-02
8.609894996652214805e-02
8.538030597529355781e-02
8.449448778089177492e-02
8.380016542093295107e-02
8.249385885917567829e-02
8.184593142645663066e-02
8.089149855578536830e-02
8.002000434601930223e-02
7.945607989426800577e-02
7.895370008811732065e-02
7.825757730603956352e-02
7.755009840292324819e-02
7.680951394848294089e-02
7.624677851431974074e-02
7.573895168417599244e-02
7.488922098126446492e-02
7.421959646802168964e-02
7.388685589121195274e-02
7.309867835252770174e-02
7.225834380775372767e-02
7.185331390596980117e-02
7.158209175962662596e-02
7.104143665704867883e-02
7.040535314782137011e-02
6.961722489342581088e-02
6.914970573550127675e-02
6.877223935827256329e-02
6.819183215482177429e-02
6.761407617798603775e-02
6.714917256891361763e-02
6.667873847843636126e-02
6.617337111013768536e-02
6.555486929532941542e-02
6.507987994487299255e-02
6.465883952113934963e-02
6.435678104511467768e-02
6.378271347036632011e-02
6.350253330044117184e-02
6.314364228894815689e-02
6.258899893044564400e-02
6.215609847657274645e-02
6.185421077258185935e-02
6.148955508725657132e-02
6.089951183062361495e-02
6.031972210112293564e-02
5.990131621957982960e-02
5.962128257614077859e-02
5.928666911707511367e-02
5.883953540359028456e-02
5.852993951606337564e-02
5.828775927235955306e-02
5.788981395878869951e-02
5.761283217919176136e-02
5.742064020116324774e-02
5.715699429109398488e-02
5.672262061411120770e-02
5.637693305503174712e-02
5.610903108482317991e-02
5.586056059593208500e-02
5.573809629882166272e-02
5.564106574731745442e-02
5.548767488329477138e-02
5.533650083338045866e-02
5.514267573585247828e-02
5.505373092146130520e-02
5.484271271761499700e-02
5.464587292203473834e-02
5.453953947189509044e-02
5.447256718358969851e-02
5.437082365180656574e-02
5.417288637182434557e-02
5.403261361720371192e-02
5.383634753741772805e-02
5.373165655072935365e-02
5.360390942212481247e-02
5.347912327762785467e-02
5.332694333075498061e-02
5.327158673381623272e-02
5.320321821845065691e-02
5.307788429250567819e-02
5.307416596244250717e-02
5.298392570304613636e-02
5.286426270874496069e-02
5.277521033009877766e-02
5.269058509616320052e-02
5.263543665993986043e-02
5.259348232392926925e-02
5.249197351338626139e-02
5.246173001958938376e-02
5.239932855865193223e-02
5.234152014298563277e-02
5.232567876342078539e-02
5.228934428957135450e-02
5.222896332287486204e-02
5.215419874255172727e-02
5.214225058253838668e-02
5.206308654716304551e-02
5.202177023662071798e-02
5.200536648074462198e-02
5.197740150113245444e-02
5.190635361530163139e-02
5.189164184317281159e-02
5.186302750148581719e-02
5.177335858145393904e-02
5.174324383180921305e-02
5.170992735047075239e-02
5.166190269449828093e-02
5.160553575538719823e-02
5.158107436437296689e-02
5.157479600398630348e-02
5.150118860331700382e-02
5.145361384726281073e-02
5.145097018830197683e-02
5.143524940274055157e-02
5.140755790994563923e-02
5.141867818280423941e-02
5.147148543726434711e-02
5.143841264113591105e-02
5.140373498255280948e-02
5.140339972718037387e-02
5.135444291173569403e-02
5.134240088901664834e-02
5.133139565953526162e-02
5.132894396900941625e-02
5.130896105338298568e-02
5.130981698592905482e-02
5.131016409548792845e-02
5.129601291514058331e-02
5.128996181215376982e-02
5.128673478762839355e-02
5.126790612163961702e-02
5.128128272065768378e-02
5.126414030868468863e-02
5.124794330616704030e-02
5.124435245708377357e-02
5.123552185534908932e-02
5.122123417711235693e-02
5.121941601671564648e-02
5.120542796767517391e-02
5.119320634425878619e-02
5.118486547882018789e-02
5.117767979975947762e-02
5.118338239484794550e-02
5.117780320079152317e-02
5.118475006077502498e-02
5.117816972383881780e-02
5.117591192146854484e-02
5.117184379598856137e-02
5.116742474535674462e-02
5.116479881629454329e-02
5.115926077201607414e-02
5.115645129803372826e-02
5.115990762899999544e-02
5.115951391533889864e-02
5.115556561656747769e-02
5.115327464802643664e-02
5.115229474292691536e-02
5.115209723892884253e-02
5.114544230590045010e-02
5.114829002566792515e-02
5.114897805249191826e-02
5.114757432222050149e-02
5.114267695680325965e-02
5.113748650539895468e-02
5.113202555966498558e-02
5.113049698204460980e-02
5.113350797099393968e-02
5.113189205977727858e-02
5.113146514559740313e-02
5.113574035571256948e-02
5.113697705414778361e-02
5.113325259421234309e-02
5.113386335799931237e-02
5.113084563322309317e-02
5.112958837123939004e-02
5.112878770540530554e-02
5.113138973158424389e-02
5.113136525281919420e-02
5.112967725707451283e-02
5.112561603191348447e-02
5.112310992418632460e-02
5.112445690930621928e-02
5.112477563629065636e-02
5.112369798283774441e-02
5.112198945711959874e-02
5.112313614625768610e-02
5.112373811433458537e-02
5.112228411943937900e-02
5.111911950274561356e-02
5.111877706152696821e-02
5.112045693179298467e-02
5.112459865521776226e-02
5.112308209660114400e-02
5.112272492969074239e-02
5.112200715640572574e-02
5.112156992985829318e-02
5.112172772417761940e-02
5.112128851964921339e-02
5.112224933302945279e-02
5.113215995897231470e-02
5.109639335286300654e-02
5.109552526243721360e-02
5.109332694046666429e-02
5.110414314162239902e-02
5.107874300122546007e-02
5.107894126579357041e-02
5.108118369005122672e-02
5.108341188473734806e-02
5.108467809005762250e-02
5.108416414796630028e-02
5.108309833050775350e-02
5.108237892961071253e-02
5.108290227882773815e-02
5.108410217915912432e-02
5.108395789217386185e-02
5.108067493774488127e-02
5.107975686040722857e-02
5.108041580641288493e-02
5.108033800879291375e-02
5.107626347524274468e-02
5.107186090643187765e-02
5.106830913190001098e-02
5.106019602427763759e-02
5.105870023694764059e-02
5.105995157640315363e-02
5.105625158858120849e-02
5.105443131053379047e-02
5.105135890411515581e-02
5.104643805917793292e-02
5.105018887845844816e-02
5.104966124022047858e-02
5.105161174031962873e-02
5.105243699355118542e-02
5.100987836475925907e-02
5.101045406783936975e-02
5.101065589279470125e-02
5.097546937843323855e-02
5.098581747813092646e-02
5.098620121965967422e-02
5.086624769756011022e-02
5.088792431155174378e-02
5.084606882555883778e-02
5.083823878123138601e-02
5.086895262366122883e-02
5.082102052336085612e-02
5.083818937844809815e-02
5.080349238892556407e-02
5.077252915042278214e-02
5.080254148793843239e-02
5.081522301323218582e-02
5.081384512203335202e-02
5.089468309903309035e-02
5.074272779924215993e-02
5.073352453882981616e-02
5.069025964049433952e-02
5.069220807508453830e-02
5.069128764599445391e-02
5.068585911768423713e-02
5.075379440219596194e-02
5.064833235608492967e-02
5.056388284379484399e-02
5.057046666131102819e-02
5.052735817357074249e-02
5.053140429917905851e-02
5.048879544015640042e-02
5.047081562454322490e-02
5.044698675007207311e-02


==> figs/sparsity/reg_paramsL0_diff_c.txt <==
7.794244962103236141e-01
7.628918273560056917e-01
7.486549172617344983e-01
6.997041462770954290e-01
7.282492858102040945e-01
7.060816093763745416e-01
6.851124100966645702e-01
6.812224439237430929e-01
6.380829359563344738e-01
6.299650493469453050e-01
6.207422843571162030e-01
5.925455275548804357e-01
5.822990559313592218e-01
5.723142104384024709e-01
5.619830496899956840e-01
5.653290417415128832e-01
5.706988806954906845e-01
5.477086086344988836e-01
5.396118565039740300e-01
5.439247841915066939e-01
5.067015625539739165e-01
5.098180119512004671e-01
5.172051824363930184e-01
4.873821168569889561e-01
4.885191552037839724e-01
4.908243662950128594e-01
4.725121196350077213e-01
4.665792365501889027e-01
4.584398391006833107e-01
4.460642725520020946e-01
4.534484617151943731e-01
4.426852421208093968e-01
4.458192847593540620e-01
4.614375761328689540e-01
4.428663044582450414e-01
4.521181413911917746e-01
4.422259279466361770e-01
4.353480366090297093e-01
4.351520124115306754e-01
4.412201297933678323e-01
4.388137912110977590e-01
4.358361142487463535e-01
4.307522092180016138e-01
4.356805511971869604e-01
4.367064425800170069e-01
4.299547693585270558e-01
4.202072596409238137e-01
4.239047527296887496e-01
4.230440121336852544e-01
4.204159487468870360e-01
4.223355700538895530e-01
4.226111946034890043e-01
4.224587075613663867e-01
4.214986111873776364e-01
4.220491050486284146e-01
4.194786030405577293e-01
4.139259349620176831e-01
4.170142707828721207e-01
4.168178574051366048e-01
4.204362958220041468e-01
4.153486037195139868e-01
4.173959533815545520e-01
4.160498631903870037e-01
4.069261439389786350e-01
4.145876529154666201e-01
4.130091685505823396e-01
4.139615083126149675e-01
4.117968178422359293e-01
4.097346696999444315e-01
4.105066985336845997e-01
4.098128688863124092e-01
4.098791763951741274e-01
4.083422168634985305e-01
4.125022513669638347e-01
4.125478933197989639e-01
4.095595102113094299e-01
4.093878157874444312e-01
4.087975603326678420e-01
4.098326142857562360e-01
4.111079678382805191e-01
4.119601970400083579e-01
4.114858263657423798e-01
4.119164024547266045e-01
4.111474852332255292e-01
4.104578455116343338e-01
4.096591392411704780e-01
4.104549808935429867e-01
4.115918659913769817e-01
4.112448674895203826e-01
4.111438786877743556e-01
4.135279647552673188e-01
4.127993289400067600e-01
4.119137506280724503e-01
4.102703044032428026e-01
4.103974273262572803e-01
4.103735569515268855e-01
4.102067192032459730e-01
4.110061912328071276e-01
4.109078736434199075e-01
4.107059032633377238e-01
4.109240566293177466e-01
4.101432425850917718e-01
4.102196941808416986e-01
4.104193681819489070e-01
4.107218869120986549e-01
4.105715017946570677e-01
4.105432505022359457e-01
4.107650190146659996e-01
4.108577062639491295e-01
4.113960546708467225e-01
4.113717297898036307e-01
4.113918978326484011e-01
4.107174102611266253e-01
4.106136399989540609e-01
4.101994535808559106e-01
4.103438351996917532e-01
4.103732203098773290e-01
4.112432449532398282e-01
4.111339238575490995e-01
4.107779667825463554e-01
4.107829471320378900e-01
4.103437913884354082e-01
4.110198683379119311e-01
4.106058442080132709e-01
4.103002253395203747e-01
4.106833341482936661e-01
4.109582562413757190e-01
4.108766437350386824e-01
4.107347275415430543e-01
4.107193740651875480e-01
4.107883274528054685e-01
4.106060956455988564e-01
4.106507734139374088e-01
4.107796135865804943e-01
4.107004144592921735e-01
4.107828117895769848e-01
4.107457193680580376e-01
4.107569583692285420e-01
4.107224045785758948e-01
4.106914994876214031e-01
4.108652753059880425e-01
4.107715815844861229e-01
4.107775622362014323e-01
4.107983479026751095e-01
4.107950824095045750e-01
4.108747425628093142e-01
4.106811733263391329e-01
4.106233484143821943e-01
4.106674812698348220e-01
4.108079714542659522e-01
4.107047393342762032e-01
4.106057554105818630e-01
4.106633584965892481e-01
4.106693994547581106e-01
4.106350033660173260e-01
4.106804408499839520e-01
4.107203808216581264e-01
4.107752890796047551e-01
4.106720442357097989e-01
4.107026600884704504e-01
4.107776112047275552e-01
4.107121156890410907e-01
4.107130522367173353e-01
4.107467376841135165e-01
4.107522080034824996e-01
4.107354756182824418e-01
4.107190762051258215e-01
4.107222010913658128e-01
4.107088655658628351e-01
4.106962353519584830e-01
4.106870061815897088e-01
4.107057703067658050e-01
4.106913999856346420e-01
4.107112275428579373e-01
4.107111893130883651e-01
4.107349343323901669e-01
4.107148365951913682e-01
4.106936155771089836e-01
4.107067097868097871e-01
4.107101043300093179e-01
4.107120715244860221e-01
4.106895854356408249e-01
4.106756212161238873e-01
4.106932593379624130e-01
4.107155985867899650e-01
4.107214347342734717e-01
4.107105539136496897e-01
4.107161330414619282e-01
4.107171984766099238e-01
4.107126527569441299e-01
4.107153498108476186e-01
4.106950297939855332e-01
4.107079462650032875e-01
4.107086118261756846e-01
4.107069415911755450e-01
4.107087988537134748e-01
4.107093620116067934e-01
4.107098226129205498e-01
4.107156108147359541e-01
4.107107277653229693e-01
4.107143440771069964e-01
4.107109558191544552e-01
4.107239413126982375e-01
4.107107732507616071e-01
4.107131882226024988e-01
4.107167742827072532e-01
4.107173783022576297e-01
4.107151384133356231e-01
4.107100509587914283e-01
4.107112464073801039e-01
4.107069956641145048e-01
4.107125494288291212e-01
4.107121329993261294e-01
4.107112610467017477e-01
4.107111009987235439e-01
4.107113400411209758e-01
4.107116407817795189e-01
4.107103187848747394e-01
4.107122974076286015e-01
4.107109786907510163e-01
4.107137191836761625e-01
4.107117862416992393e-01
4.107133844337308992e-01
4.107125726208937788e-01
4.107101301607081756e-01
4.107107982804332202e-01
4.107116575103361145e-01
4.107101210489996768e-01
4.107109882298922710e-01
4.107111089109981572e-01
4.107116196127245655e-01
4.107113196765674878e-01
4.107119961603230007e-01
4.107117486319156741e-01
4.107117849452205371e-01
4.107116922593991859e-01
4.107117331269679039e-01
4.107117563142059780e-01
4.107124623522159790e-01
4.107119405650012656e-01
4.107116161708237456e-01
4.107111745623152066e-01
4.107117678133816452e-01
4.107115913493398773e-01
4.107114511947860258e-01
4.107117591241933319e-01
4.107117411883322577e-01
4.107114373675202490e-01
4.107118215443352760e-01
4.107116675718469057e-01
4.107116075410213174e-01
4.107118086189947559e-01
4.107116123011963493e-01
4.107117573865173288e-01
4.107116400581776183e-01
4.107113813605823838e-01
4.107114826600027357e-01
4.107117010501143417e-01
4.107113795338002138e-01
4.107115849191573798e-01
4.107115421990883419e-01
4.107117672840244205e-01
4.107115641587874011e-01
4.107118834161522236e-01
4.107116821560348741e-01
4.107114450953652240e-01
4.107116706512820015e-01
4.107116054558130891e-01
4.107116404066175619e-01
4.107116175671432501e-01
4.107117223350241764e-01
4.107118342287888746e-01
4.107116471466604191e-01
4.107117185531903303e-01
4.107116705605031726e-01
4.107116115801074940e-01
4.107117191925101496e-01
4.107116649041445688e-01
4.107118641792408820e-01
4.107116589397310502e-01
4.107116770784925430e-01
4.107117512330847875e-01
4.107117565737981035e-01
4.107116643419779778e-01
4.107117048137389204e-01
4.107116671099760863e-01
4.107116999446097649e-01
4.107117062014815079e-01
4.107116594499997664e-01
4.107116828081160964e-01
4.107116929386592230e-01
4.107117040211422099e-01
4.107116655693296980e-01
4.107116760713511727e-01
4.107116718571945935e-01
4.107116790915402715e-01
4.107117163807397775e-01
4.107116928946562551e-01
4.107117140613092965e-01
4.107116763833283946e-01
4.107116686248962201e-01
4.107116860015294080e-01
4.107116836741528387e-01
4.107117096463862027e-01
4.107116865728234756e-01
4.107116858287886418e-01
4.107116879600772319e-01
4.107116842958198344e-01
4.107116903404685049e-01
4.107116927552267316e-01
4.107116923726320534e-01
4.107116888516075814e-01
4.107116916869882894e-01
4.107116931612819766e-01
4.107117091475694926e-01
4.107116922060581321e-01
4.107116881826327059e-01
4.107117024320464660e-01
4.107117002552939100e-01
4.107116901819725663e-01
4.107116852279518726e-01
4.107116655763742852e-01
4.107116733576055001e-01
4.107116949614877388e-01
4.107116952041836022e-01
4.107117027559584188e-01
4.107116843230722569e-01
4.107116550205988093e-01
4.107117230217460224e-01
4.107116441319529354e-01
4.107116796052780461e-01
4.107117315678494585e-01
4.107116710432663353e-01
4.107116864173473991e-01
4.107117197267360353e-01
4.107117000402398244e-01
4.107117199119849626e-01
4.107117141495749690e-01
4.107117369718731315e-01
4.107116497168772917e-01
4.107116617722379459e-01
4.107117088264616300e-01
4.107117463781461697e-01
4.107117347665326657e-01
4.107117286361430253e-01
4.107116781898874081e-01
4.107117703584103330e-01
4.107117199933032481e-01
4.107117106807942619e-01
4.107117769348440639e-01
4.107116462232732190e-01
4.107117549753075414e-01
4.107118108650398280e-01
4.107117969114244538e-01
4.107117625827120810e-01
4.107117269146738359e-01
4.107115665815714300e-01
4.107116440518476796e-01
4.107120033086886224e-01
4.107115787308177612e-01
4.107116895615903207e-01
4.107117187149222914e-01
4.107116809666623292e-01
4.107117276614641876e-01
4.107118022815110514e-01
4.107116882082261222e-01
4.107116791196683270e-01
4.107115887769761109e-01
4.107115531738479985e-01
4.107119310130650236e-01
4.107117471403211040e-01
4.107116682844170197e-01
4.107119726771095714e-01
4.107118882101384871e-01
4.107120458532604323e-01
4.107118927707101852e-01
4.107115238797753864e-01
4.107122424999387622e-01
4.107112552592670496e-01
4.107115613168270674e-01
4.107119654716129831e-01
4.107120108168097472e-01
4.107116151286346883e-01
4.107116702801557606e-01
4.107120995835674138e-01
4.107122122150340671e-01
4.107114513715021120e-01
4.107114674002547150e-01
4.107123457558492508e-01
4.107111936063174151e-01
4.107115432024059931e-01
4.107113193761280368e-01
4.107119893149240308e-01
4.107116211221349955e-01
4.107114307387046415e-01
4.107125474871645698e-01
4.107120733086777054e-01
4.107115452782924003e-01
4.107123478440650732e-01


==> figs/sparsity/reg_params_big_lamda_diff_c.txt <==
2.861173692893334009e-01
2.821590976926438010e-01
2.743154633306214008e-01
2.728425995949143035e-01
2.681807629922602354e-01
2.677328818190253257e-01
2.652938796100794971e-01
2.629992996909873426e-01
2.643579828187517244e-01
2.648036835517424969e-01
2.650812600444037437e-01
2.632435043666434549e-01
2.615372765915077724e-01
2.614689856923496647e-01
2.559772785013843532e-01
2.515129557478792410e-01
2.517982001475404519e-01
2.560653241145517400e-01
2.559039713820219775e-01
2.534845956966289560e-01
2.548723055684892214e-01
2.559885184774598477e-01
2.568371664670772159e-01
2.554418280989174672e-01
2.559407555551783120e-01
2.518746798551841914e-01
2.512290797841354451e-01
2.537111688281354915e-01
2.533479513298907415e-01
2.550194476600039506e-01
2.521077987201013615e-01
2.519006363504315837e-01
2.518445625383681774e-01
2.506803887798346731e-01
2.506410055302841222e-01
2.516028238909244763e-01
2.531137376703168629e-01
2.529423254218422512e-01
2.513474000421898613e-01
2.524972332150238197e-01
2.518488008352495755e-01
2.517569360407570511e-01
2.518826008071359812e-01
2.516699876118652091e-01
2.520984830798577714e-01
2.516373056976204392e-01
2.512319328204938307e-01
2.508862722093752051e-01
2.509646825462874542e-01
2.507814768377555348e-01
2.503485863250797250e-01
2.507152540290480403e-01
2.509394780373324085e-01
2.512519798432114038e-01
2.511224352073414545e-01
2.510935410950387858e-01
2.510803141282244022e-01
2.511296077034708141e-01
2.511107107409090711e-01
2.505763228184963998e-01
2.503634658257964940e-01
2.499491068821605433e-01
2.503328462496108853e-01
2.503190613850228008e-01
2.501093224267776360e-01
2.503451816078368086e-01
2.503932657770345238e-01
2.502492738878873135e-01
2.505548448035245235e-01
2.506695491116632812e-01
2.506166512926901735e-01
2.505423149624967927e-01
2.504213130406338639e-01
2.503277057997404520e-01
2.502049117243069221e-01
2.502274185139856666e-01
2.504509999446301038e-01
2.505845021745043422e-01
2.504902804272121641e-01
2.505073324745074603e-01
2.504914576723889508e-01
2.503900305573277807e-01
2.502163800363405022e-01
2.502131743715019230e-01
2.502442980809181372e-01
2.503169717500540736e-01
2.503534576079089469e-01
2.502936923470560626e-01
2.503813636027761858e-01
2.504098782138384771e-01
2.503809108544563511e-01
2.503700185520019161e-01
2.502627126444094685e-01
2.502535848731018420e-01
2.501928892645211011e-01
2.502586434562532602e-01
2.502062375518849247e-01
2.501313314297624602e-01
2.501540838842328807e-01
2.501741158061273618e-01
2.501503527363544421e-01
2.501428253140249303e-01
2.501384847833139080e-01
2.501593498007530503e-01
2.501299223114977210e-01
2.501129490953362122e-01
2.500836003831687915e-01
2.500811255213177819e-01
2.500866705770156129e-01
2.500879283342943293e-01
2.501287988234983661e-01
2.501152095009714360e-01
2.501089730392770383e-01
2.501121907951537326e-01
2.500854035729867531e-01
2.500980376238875480e-01
2.500965667933831571e-01
2.501227904570555438e-01
2.501359433353104178e-01
2.501234599365807498e-01
2.501276735611608348e-01
2.501423102423300793e-01
2.501421496175173509e-01
2.501511288009349299e-01
2.501504743247308094e-01
2.501490488114573862e-01
2.501414646142785525e-01
2.501606801803206714e-01
2.501663164572890397e-01
2.501509211025024770e-01
2.501366647386299435e-01
2.501332688477158062e-01
2.501280806330485884e-01
2.501217970740832186e-01
2.501188495148651825e-01
2.501077001664711030e-01
2.501057263780628870e-01
2.501077468338768206e-01
2.501028778154777976e-01
2.501113161061044865e-01
2.501076407155313763e-01
2.500972841327721019e-01
2.500971098762809763e-01
2.501049083762505454e-01
2.501009909567502021e-01
2.500968744728702120e-01
2.500970205659681089e-01
2.500938144339380775e-01
2.500948111445640554e-01
2.500929159141334068e-01
2.500823756265944109e-01
2.500784991188234607e-01
2.500832544632350940e-01
2.500764886398815778e-01
2.500736391237866618e-01
2.500658069361275659e-01
2.500635655729590012e-01
2.500650776369498507e-01
2.500668459884671235e-01
2.500684684119288681e-01
2.500701549963963433e-01
2.500699281666767249e-01
2.500653782786572132e-01
2.500659492316795185e-01
2.500684412808603097e-01
2.500655561565061635e-01
2.500613455653948325e-01
2.500614080267313799e-01
2.500636321796798622e-01
2.500657081357120504e-01
2.500642271582875775e-01
2.500625380129296582e-01
2.500615114963020691e-01
2.500603052142207905e-01
2.500618848393216243e-01
2.500641505649451313e-01
2.500631418571363507e-01
2.500592986164541509e-01
2.500606701423568334e-01
2.500561397917846485e-01
2.500577261071003088e-01
2.500577529214023653e-01
2.500605210251309884e-01
2.500607135986209761e-01
2.500600537735488960e-01
2.500611096103915187e-01
2.500606218233449862e-01
2.500633644901626984e-01
2.500650268022461820e-01
2.500642220071159771e-01
2.500630057559666275e-01
2.500641282656045350e-01
2.500630864606837589e-01
2.500623654955207997e-01
2.500618672491649042e-01
2.500617500764264478e-01
2.500621650216823255e-01
2.500609447904689198e-01
2.500614005924116090e-01
2.500607826703455938e-01
2.500621824108246738e-01
2.500618704128660941e-01
2.500596175785793074e-01
2.500599435055965714e-01
2.500597344394600574e-01
2.500568533649201175e-01
2.500576569883818934e-01
2.500559029673122824e-01
2.500555892210596376e-01
2.500550875091241410e-01
2.500546183925584920e-01
2.500533657734182458e-01
2.500522034019617701e-01
2.500526178741940830e-01
2.500526058891692771e-01
2.500525154824697616e-01
2.500517933247891067e-01
2.500524414342867319e-01
2.500521204730363767e-01
2.500524745326466736e-01
2.500536612878819787e-01
2.500524538059262225e-01
2.500532978788176930e-01
2.500533057030853712e-01
2.500527106992279647e-01
2.500519744489597684e-01
2.500524427541500616e-01
2.500520653080825495e-01
2.500521234648092062e-01
2.500520927237360747e-01
2.500524520738911516e-01
2.500521920910731555e-01
2.500517089180684938e-01
2.500509578315049941e-01
2.500511954743097065e-01
2.500512961802351386e-01
2.500512303303902284e-01
2.500513063664595026e-01
2.500510047859860197e-01
2.500514261527494453e-01
2.500517067314285691e-01
2.500515116757425771e-01
2.500514302582153014e-01
2.500512902129514714e-01
2.500513687548251429e-01
2.500513389357618688e-01
2.500504540174103285e-01
2.500504552439429817e-01
2.500500704756409287e-01
2.500499156504591980e-01
2.500499542498144656e-01
2.500495601246081612e-01
2.500495970336722995e-01
2.500494843780697862e-01
2.500502998763892704e-01
2.500501026824276662e-01
2.500497971912362671e-01
2.500496061593727171e-01
2.500489560944285650e-01
2.500491352397419820e-01
2.500490007677723669e-01
2.500497242196214609e-01
2.500497758160725725e-01
2.500503598401273564e-01
2.500503512663844186e-01
2.500503538758207522e-01
2.500503845030641603e-01
2.500488375933836438e-01
2.500488806261366159e-01
2.500486022987346013e-01
2.500486141012738806e-01
2.500484132999989950e-01
2.500483950037439840e-01
2.500485380187171813e-01
2.500485061305388612e-01
2.500492166766937197e-01
2.500488501702764488e-01
2.500485100602047872e-01
2.500482722684583270e-01
2.500482480484573222e-01
2.500488478881356391e-01
2.500487999461431521e-01
2.500487901884643205e-01
2.500486597322805760e-01
2.500485867089040082e-01
2.500485362102166098e-01
2.500485597364456858e-01
2.500484851318062196e-01
2.500483931908354940e-01
2.500485385220981849e-01
2.500485333162895119e-01
2.500484906734128376e-01
2.500426201999150777e-01
2.500484243271562934e-01
2.500475614296426285e-01
2.500476176171698706e-01
2.500470127387813823e-01
2.500470807691094199e-01
2.500471441681659801e-01
2.500472667241708802e-01
2.500472790641561915e-01
2.500479107410210067e-01
2.500478495520853106e-01
2.500478426399052045e-01
2.500478522439307794e-01
2.500478410758700809e-01
2.500479054587664285e-01
2.500478943446570734e-01
2.500479310626588236e-01
2.500479088137279593e-01
2.500478170113876186e-01
2.500479078889782381e-01
2.500479299851655623e-01
2.500478623583890503e-01
2.500478828778761597e-01
2.500478804620104301e-01
2.500478616880654203e-01
2.500478643762661379e-01
2.500478599153532766e-01
2.500478530392151177e-01
2.500478337717229049e-01
2.500477932482186305e-01
2.500478143158152422e-01
2.500478116293819442e-01
2.500478139290185364e-01
2.500477904882739688e-01
2.500478048866262570e-01
2.500478080653057433e-01
2.500477986030146260e-01
2.500478055686594647e-01
2.500477807561547472e-01
2.500477769017798169e-01
2.500477830439250537e-01
2.500477902566045074e-01
2.500477893343997504e-01
2.500477873236618409e-01
2.500477817273097925e-01
2.500476544662283973e-01
2.500476556833519659e-01
2.500476561289821653e-01
2.500476398624632557e-01
2.500476543956778319e-01
2.500476529420474492e-01
2.500476542852442252e-01
2.500477369871484390e-01
2.500477364851364515e-01
2.500477412842907476e-01
2.500477402886684408e-01
2.500477131314870483e-01
2.500477222555755885e-01
2.500477216287090854e-01
2.500467789730095314e-01
2.500477229010941160e-01
2.500476443874785071e-01
2.500475718426972693e-01
2.500475774694839171e-01
2.500475765716991261e-01
2.500475697423223398e-01
2.500475685746136878e-01
2.500475675747682591e-01
2.500475523019425328e-01
2.500476740434310896e-01
2.500476278076184666e-01
2.500476239679157442e-01
2.500476249428300046e-01
2.500476212919453545e-01
2.500472810708065374e-01
2.500476697448235086e-01
2.500476686451377217e-01
2.500471398058202732e-01
2.500475496232621442e-01
2.500476466717785895e-01
2.500475987220807106e-01
2.500476391190046277e-01
2.500476222327627229e-01
2.500476360250957208e-01
2.500476434116442048e-01
2.500476446150845522e-01
2.500476398539356326e-01
2.500476211323001685e-01
2.500476196220490221e-01
2.500475733681788992e-01
2.500475396763155445e-01
2.500422468636931406e-01
2.500471447062861952e-01
2.500469911975065629e-01
2.500477727833559372e-01
2.500477848384986546e-01
2.500511588609272695e-01
2.500475936843477021e-01
2.500472478787940100e-01
2.500562060908840811e-01
2.500485293267927789e-01
2.500477515134639228e-01
2.500438377416355218e-01
2.500430011597777336e-01
2.500448424063117514e-01
2.500482977718117006e-01
2.500483013905450136e-01


==> figs/sparsity/reg_params_diff_c.txt <==
4.122632528976100663e-01
3.648519186698196415e-01
3.167736099641105807e-01
2.726490275834274613e-01
2.298060481115198339e-01
1.968347433749871866e-01
1.717901597128088653e-01
1.561331264103095751e-01
1.421930275020231449e-01
1.348204131168286302e-01
1.246570549409145301e-01
1.166545756226594621e-01
1.089115455574565239e-01
1.023604692501424857e-01
9.088494265085886314e-02
8.961883397244216343e-02
7.888908289871646162e-02
6.850020267990782064e-02
6.669640538062250601e-02
6.123923156809186336e-02
5.552770318776152625e-02
5.008278355248972635e-02
5.076711542330152732e-02
4.981665535654319910e-02
4.559190641549597245e-02
4.181926615745613918e-02
4.092102282361229082e-02
3.961844813967602130e-02
3.788323546545120657e-02
3.556791255243432065e-02
3.266601556654714911e-02
3.028796607837350163e-02
2.863917132998347256e-02
2.732386875435036111e-02
2.463018839552395811e-02
2.398969607523629421e-02
2.247651165167174891e-02
2.197107203101251321e-02
1.991787953568250821e-02
1.986501896406721313e-02
1.831407066657078642e-02
1.731033856681039179e-02
1.604652895823538428e-02
1.558159806158218239e-02
1.498405916806876993e-02
1.459207093189119481e-02
1.323586941949903527e-02
1.299497735402186868e-02
1.212294981257515739e-02
1.120133475407406390e-02
1.065683972181250688e-02
9.873563749536769588e-03
9.138325333393575861e-03
8.681461324588888445e-03
7.495554028009930071e-03
7.259678864329805956e-03
7.012944692954431805e-03
6.782987344092862581e-03
6.304642243859241019e-03
6.242794258653851236e-03
5.795470590544080265e-03
5.234397422140164846e-03
5.105245561514090008e-03
4.767669573641154096e-03
4.550293375908801008e-03
4.387467721728582210e-03
4.148056423379451081e-03
3.611724575523202630e-03
3.733068614704107037e-03
3.399622231539703790e-03
3.366734545211107297e-03
3.083238381808045114e-03
3.021863787181197462e-03
2.636284876252819459e-03
2.599492864054179023e-03
2.480186162915688861e-03
2.468828511116527308e-03
2.340612230769837862e-03
2.292024341563005888e-03
2.275443611007559909e-03
2.142547755018723177e-03
2.015440492553670013e-03
1.949644404835303461e-03
1.840605646050430099e-03
1.748769914359278891e-03
1.672195090353424847e-03
1.555369535568889607e-03
1.459951592505241182e-03
1.501685858676897380e-03
1.404805001141419280e-03
1.377726892713311601e-03
1.380267016399151694e-03
1.306410818586218594e-03
1.276639440313372120e-03
1.204556724615541037e-03
1.188883144131472336e-03
1.155688393096399383e-03
1.037812885215126180e-03
9.910007662356059080e-04
9.179879066128060873e-04
9.067517545109341111e-04
8.678950116591003724e-04
8.732446771399253113e-04
8.274832427177139342e-04
8.315449620383578641e-04
8.031781307487699788e-04
6.609036363298998080e-04
6.498527753437926668e-04
6.416226704166248882e-04
6.262517810873864796e-04
6.095855861583997573e-04
5.873040147614289226e-04
5.796248891799789336e-04
4.879166082397644040e-04
5.385751448720452542e-04
5.414385330006546686e-04
5.252545792332127816e-04
4.989896566754482062e-04
4.969502476503814478e-04
4.870820701141520158e-04
4.761709551463262245e-04
4.654322331564055308e-04
4.665707309128994053e-04
4.549605796250942536e-04
4.492489084744641327e-04
4.359623389839889073e-04
4.301821832757487260e-04
4.206231138299241796e-04
4.227893071519922292e-04
4.076701212628980027e-04
4.156079178249396061e-04
4.011000391053148981e-04
3.973586988091077471e-04
3.934359598084619060e-04
3.960682125236391661e-04
3.903030349716376125e-04
3.917315051784945028e-04
3.916534435872294473e-04
3.888748335691086396e-04
3.886753319093468506e-04
3.840328796810126293e-04
3.784270097074808863e-04
3.730442100924981417e-04
3.768322337126161136e-04
3.732850444031607286e-04
3.511387617918234412e-04
3.493590898313408120e-04
3.442198208096522265e-04
3.570186405881065560e-04
3.549657721917691324e-04
3.549046935792464605e-04
3.468545307048535539e-04
3.370041380708079480e-04
3.333905618997191683e-04
3.314414450111820114e-04
3.323872627111932546e-04
3.313318381235718767e-04
3.345382986088407261e-04
3.310741875510800217e-04
3.291079216392491088e-04
3.308337340865057704e-04
3.170438916262131087e-04
3.141725141353981956e-04
3.210289520891195696e-04
3.144937213669862178e-04
3.186966299314793064e-04
3.148654663535570644e-04
3.161899283816632981e-04
3.129310334956133090e-04
3.001761326704347312e-04
2.991393698882534595e-04
2.997664160437094418e-04
2.992370823949615623e-04
2.975243405639104799e-04
2.980561086429732464e-04
3.002672247030289737e-04
3.007952968591010175e-04
3.005978789480557179e-04
2.977320537439644534e-04
2.996664691869467545e-04
2.976619684872238575e-04
2.967061625384659644e-04
2.966197620950076792e-04
2.946982690473417274e-04
2.957532592391580255e-04
2.966068269763582005e-04
2.975268647329010587e-04
2.974685079581490185e-04
2.941113356006687862e-04
2.948146773460123002e-04
2.936620620675853732e-04
2.940144493735121910e-04
2.944722377194435177e-04
2.935840641344147385e-04
2.941502720351238864e-04
2.937615956623248255e-04
2.940655501770767866e-04
2.939000995041307802e-04
2.940574329895619772e-04
2.940902297880656352e-04
2.940006432018247998e-04
2.937263553682247690e-04
2.937818169921233794e-04
2.935421404795590184e-04
2.936929072987729157e-04
2.935519661299700479e-04
2.927526623162293859e-04
2.928935282914261378e-04
2.911273403705682845e-04
2.912028860670818026e-04
2.910776720968096757e-04
2.909555985592102482e-04
2.891603879885362672e-04
2.899346544560730404e-04
2.835036335422651439e-04
2.877191627937732274e-04
2.878024476076632620e-04
2.810498311092985823e-04
2.811234308635429625e-04
2.813884315116439456e-04
2.814522490973280118e-04
2.832732166780911696e-04
2.825997180007501323e-04
2.825136364536848092e-04
2.848706545336536240e-04
2.827775177744025698e-04
2.826469461436531745e-04
2.828364271442064125e-04
2.824392192713633251e-04
2.823760141512040070e-04
2.825061732760449562e-04
2.828582303843416306e-04
2.816031772878370876e-04
2.829021206991697034e-04
2.827071841911526075e-04
2.819124027310692445e-04
2.820570193090111500e-04
2.824644249981983751e-04
2.825964139131462464e-04
2.818289122592953122e-04
2.818523721542059686e-04
2.819020741502627518e-04
2.822380387036456254e-04
2.820133747192195869e-04
2.819556005281354319e-04
2.821557341733860105e-04
2.819496544560957420e-04
2.819257835117333936e-04
2.812997989118037282e-04
2.813609631255767720e-04
2.812478900742535447e-04
2.816876384009245468e-04
2.816620750609531818e-04
2.818138785324064439e-04
2.817943583583270954e-04
2.817537847120002784e-04
2.817584599682524055e-04
2.817164372954125522e-04
2.815403540353030184e-04
2.814617021841240999e-04
2.816362582173626786e-04
2.816322878722808394e-04
2.809885299420758183e-04
2.808813649555815125e-04
2.808884474870810524e-04
2.809485049584216419e-04
2.806682337837949253e-04
2.805855338683334635e-04
2.806688292622781257e-04
2.808222959072378564e-04
2.807424850882837266e-04
2.807841092754417367e-04
2.807970939800389764e-04
2.807842382620918736e-04
2.807955526426078076e-04
2.807363367008897884e-04
2.807544907224922932e-04
2.806980545711397230e-04
2.806887381044808217e-04
2.807032540025653855e-04
2.806692626763905053e-04
2.806763426349218396e-04
2.804004361850305710e-04
2.804597884906443513e-04
2.804438694466259265e-04
2.803618681150856439e-04
2.804015698169855892e-04
2.803768833893047815e-04
2.803699083322161228e-04
2.803768566119831020e-04
2.804174225089600377e-04
2.803969628593681136e-04
2.804058909871268612e-04
2.804673243211661246e-04
2.802890095706615640e-04
2.803269142500992503e-04
2.803642369980982986e-04
2.802868648342113312e-04
2.801949050218914615e-04
2.802470146978636558e-04
2.802095550947869898e-04
2.801988875434408173e-04
2.802945040590788155e-04
2.801799063946039327e-04
2.801615618628166518e-04
2.801311254478199703e-04
2.800362339572865411e-04
2.801370405800691086e-04
2.801832459009770274e-04
2.801542287804521716e-04
2.796455882176766849e-04
2.800391190409279871e-04
2.800647244920014467e-04
2.797074508333992826e-04
2.799168340004963302e-04
2.799203763061479345e-04
2.799847771481422205e-04
2.799420578223791385e-04
2.799965157627208015e-04
2.799906090306658862e-04
2.796329996616163252e-04
2.797517184772957367e-04
2.796154041695350103e-04
2.795002640056938972e-04
2.794517646012780214e-04
2.796388084020608091e-04
2.795124659709517551e-04
2.793370175507262250e-04
2.796214805476756248e-04
2.794966364536807281e-04
2.795764544157455051e-04
2.795151771784308179e-04
2.795636384990476129e-04
2.794332617364440885e-04
2.794377325360741186e-04
2.795694919975723683e-04
2.796236494157130483e-04
2.794836802198601144e-04
2.794903203432619766e-04
2.794932110634620252e-04
2.793837536051378386e-04
2.794296213881725631e-04
2.793583494605253546e-04
2.794457108339871228e-04
2.794247904413102923e-04
2.794609742226693175e-04
2.794008401073587488e-04
2.793299130456047071e-04
2.792478166173862795e-04
2.794371630454018339e-04
2.793180502336051153e-04
2.793514459887142237e-04
2.792760921250060429e-04
2.793174971915039599e-04
2.793248357657163563e-04
2.793187618790155761e-04
2.792257719524343998e-04
2.793035367431435890e-04
2.791394880738690522e-04
2.792051495097150815e-04
2.792753863827640527e-04
2.790652703849029427e-04
2.791478744044800179e-04
2.791597614156329787e-04
2.791567146651932033e-04
2.791280429622086754e-04
2.790923608820105174e-04
2.792187589235473467e-04
2.791436364968459321e-04
2.791549180036151726e-04
2.789981077866627614e-04
2.793004836200195322e-04
2.790210103136966848e-04
2.790950437906102814e-04
2.790807011154778673e-04
2.791794421054045365e-04
2.791199740469449712e-04
2.790128024369656476e-04
2.790909868102058825e-04
2.790025705467863936e-04
2.790607785133322792e-04
2.791168948470448136e-04
2.790195180126724497e-04
2.791210414877421829e-04
2.791354480727517703e-04
2.791684500150074574e-04
2.791022910429259100e-04
2.790583891953107420e-04
2.790065466819900870e-04
2.790963188239022280e-04
2.790136420048685856e-04
2.790345904094854060e-04
2.789690210416972526e-04
2.790075399102268311e-04
2.790242035188571527e-04
2.790972749894148801e-04
2.790386822699241582e-04
2.790546992964555825e-04
2.789386425890715308e-04


==> figs/sphere/driftconstr_diff_c.txt <==
4.128723890485599846e+00
2.881253318968816313e+00
2.157964702221681463e+00
1.691304519086594960e+00
1.241707218475709418e+00
1.032143796939926084e+00
9.716331338765410441e-01
9.600461150634107543e-01
9.548305752947128244e-01
9.401204750748644035e-01
9.290424293325248994e-01
9.512295529002163796e-01
9.202682239457108393e-01
9.002858968816739305e-01
8.839780288978772438e-01
8.761699728618277394e-01
8.550048127848163260e-01
8.422916105812298104e-01
8.238291684804280868e-01
8.088287249765038212e-01
7.912596303830866651e-01
7.743775600897744305e-01
7.555796774999822274e-01
7.390380991947208544e-01
7.141295068713746641e-01
7.001453772842226586e-01
6.817307759646010767e-01
6.622393464718032696e-01
6.468968948692859211e-01
6.303591101908219141e-01
6.111080260129437836e-01
6.004412607177067596e-01
5.828205374207977574e-01
5.650554455622522898e-01
5.545834312782147446e-01
5.359333641870099862e-01
5.234629719583965279e-01
5.129928501878542324e-01
5.003435555874564677e-01
4.851380145161281465e-01
4.731423844307843241e-01
4.596796351137145131e-01
4.470785323439543379e-01
4.379288490106424403e-01
4.252243898299425950e-01
4.147016395557035495e-01
4.028679489123082602e-01
3.957748327858161552e-01
3.871259267620155153e-01
3.729854957283419981e-01
3.683296074218992411e-01
3.596455224699089959e-01
3.506022788639288623e-01
3.427460917091338932e-01
3.370833003739314160e-01
3.282200815715093922e-01
3.233173132468233901e-01
3.173618521028420680e-01
3.105580740143866203e-01
3.037320842876152782e-01
2.978913646566600515e-01
2.917839922354359961e-01
2.872237174666449344e-01
2.867455452517589376e-01
2.834424174937844598e-01
2.743005179910519842e-01
2.705815838058903133e-01
2.648894661331921974e-01
2.603907786886980880e-01
2.546289754883917511e-01
2.495075915618615858e-01
2.471569110998414753e-01
2.436484365804060803e-01
2.379624677724343218e-01
2.370220670458940970e-01
2.322862929331846737e-01
2.285967978862286643e-01
2.264320763331344188e-01
2.263943448177442863e-01
2.217909174890629886e-01
2.149948105994714809e-01
2.139277304804916291e-01
2.112579889639941422e-01
2.083624063189098430e-01
2.044239227737606468e-01
2.043054405545948193e-01
1.989047511577483607e-01
2.000587575737242108e-01
1.968659010607404780e-01
1.910155024397628964e-01
1.896788695282714265e-01
1.843591468921842447e-01
1.841154931989309462e-01
1.800177014797071651e-01
1.781906115967130388e-01
1.736892932100058407e-01
1.721833947055659286e-01
1.706959911868845825e-01
1.674381568028672773e-01
1.667558595462498849e-01
1.625643524189526179e-01
1.628927577678432326e-01
1.609212640539843253e-01
1.577709314816207187e-01
1.540774438901418297e-01
1.496022389224092863e-01
1.491810000493626331e-01
1.494156491758744099e-01
1.461345674395144456e-01
1.444899451933649714e-01
1.453090119704440464e-01
1.389855721784690468e-01
1.370551101265440053e-01
1.332961143312589858e-01
1.315419460333371315e-01
1.292116482186669579e-01
1.301728061331832165e-01
1.257615860787064666e-01
1.246669999740595558e-01
1.251209989015791002e-01
1.205391328510252991e-01
1.199928723734809272e-01
1.168547346637097140e-01
1.154182846280980418e-01
1.152476768771888704e-01
1.130778007052533618e-01
1.125304895295822089e-01
1.131793577963811498e-01
1.071121743513883534e-01
1.054281628939895965e-01
1.042473352869029979e-01
1.031493556003969525e-01
1.017110201271604342e-01
1.000128669008360505e-01
9.765904570797684370e-02
9.592208512131666920e-02
9.494316618768824934e-02
9.488380554015823920e-02
9.153150230350048933e-02
9.019584384774487207e-02
8.946403718292543494e-02
8.878064179635292152e-02
8.830160205131017126e-02
8.512377039544018198e-02
8.413579141643916237e-02
8.208972987662671583e-02
8.210978568120191889e-02
8.134211659717020815e-02
8.048372638610575003e-02
7.947529577747522445e-02
7.615454596896036044e-02
7.538003773618801029e-02
7.642722899991062635e-02
7.290390919850797680e-02
7.253880383816081745e-02
7.155460542842854987e-02
6.975356201093727004e-02
6.774337304116113956e-02
6.778755395401854511e-02
6.683642614213440580e-02
6.651699243900559277e-02
6.665032367326118035e-02
6.364412748473945169e-02
6.299068018426398630e-02
6.385725545085477184e-02
6.098351546790930361e-02
5.976654893202005409e-02
5.956568400310972150e-02
5.744713058229039548e-02
5.895300100496001644e-02
5.649035462441969607e-02
5.761711892233047777e-02
5.510624040812232838e-02
5.627575177430121228e-02
5.749922073025524882e-02
5.438817492204699178e-02
5.280794806514759604e-02
5.398382771212618947e-02
5.343477611129306831e-02
5.028174292745556107e-02
5.103119701497506322e-02
5.024204958465884607e-02
4.765938100241005893e-02
4.930876269908603809e-02
4.743836384596683553e-02
4.787899195939099989e-02
4.791855721296565951e-02
4.968626617196305467e-02
4.512255827239693151e-02
4.373397165218276261e-02
4.590930119005286886e-02
4.425269173711157689e-02
4.414487260014105657e-02
4.265233495988308976e-02
4.099574256686477902e-02
4.265568122463384709e-02
4.050954571563836204e-02
4.030024181109002207e-02
4.051976509440233243e-02
3.936186733439785146e-02
3.884549548417210590e-02
3.999107328796065036e-02
3.791741304164267246e-02
3.884084006530740679e-02
3.891900476720242669e-02
3.830419950787800759e-02
3.848961394181513868e-02
3.592627190071689264e-02
3.556080517842598321e-02
3.501517674044803824e-02
3.506395979914322947e-02
3.528094002123055573e-02
3.481959794316512313e-02
3.446139157777861062e-02
3.495930806571322103e-02
3.481278293506546301e-02
3.406009974511036570e-02
3.313248258659482609e-02
3.470088352404122195e-02
3.343455293155574160e-02
3.144193205241123390e-02
3.241035304668405531e-02
3.237660369225860146e-02
3.172229093531691441e-02
3.002202268278459513e-02
3.043279113429388921e-02
3.059548833731048564e-02
3.125695668193641252e-02
2.949037670928462973e-02
3.157208734844022674e-02
3.164262088465091133e-02
2.921143003112419353e-02
2.901344727175728111e-02
2.914156147988861828e-02
2.882961941495567129e-02
2.830075905377219675e-02
2.773599944312226881e-02
2.745957597961781044e-02
2.774552605102916653e-02
2.826557102342136182e-02
2.729736902050041228e-02
2.745515314271426699e-02
2.748922036063984956e-02
2.844202915680113519e-02
2.663940108234858634e-02
2.639955106222053455e-02
2.624359637477236343e-02
2.611965627243070798e-02
2.514526630798180618e-02
2.516996837015270452e-02
2.701610081400741478e-02
2.565841017191955800e-02
2.499083506141233993e-02
2.648009307210013111e-02
2.564470762969748782e-02
2.502246288073320737e-02
2.391285244563364290e-02
2.516901187508639726e-02
2.419375513234052824e-02
2.452810468633639940e-02
2.383447140798693534e-02
2.316454449492112710e-02
2.430330963685163603e-02
2.307016037609044973e-02
2.382081447664196813e-02
2.231581904838059530e-02
2.291675438322799199e-02
2.330500233429689746e-02
2.308503810770294248e-02
2.311414971249161135e-02
2.296864055366154220e-02
2.196420003880299870e-02
2.223103640968968758e-02
2.200420255894232693e-02
2.171483245220343430e-02
2.161657706828425812e-02
2.149181419392973136e-02
2.216020820275676692e-02
2.267535434504832498e-02
2.172717852443389885e-02
2.329568987430310004e-02
2.316453041325913786e-02
2.104069072697122705e-02
2.283435322977805590e-02
2.211651298873338820e-02
2.415056225209832527e-02
2.446449690697513613e-02
2.428939025830424356e-02
2.306023164039246870e-02
2.129916947169648717e-02
2.207736625674312086e-02
2.169670794880629305e-02
2.244935558123334687e-02
2.280216534735503633e-02
2.217885192239568357e-02
2.050736641781885500e-02
2.142636772797348529e-02
2.136209647984960505e-02
2.041984404710661324e-02
2.061693468977594465e-02
2.080886317783002190e-02
2.087836122268729375e-02
2.103838307184700482e-02
1.976266373256042527e-02
2.036575477762269520e-02
1.996632752911256872e-02
2.111245446928625494e-02
1.997240732251364531e-02
2.044681728500915077e-02
1.991690731869974126e-02
1.914014209429143812e-02
1.928300114073147609e-02
1.913906381348741415e-02
1.921120095738544642e-02
1.875661632098507559e-02
1.903656252724254122e-02
1.972236917516712734e-02
1.849106415880292370e-02
1.831429092857504715e-02
1.940613068142259257e-02
1.862659937800939178e-02
1.990937233634968231e-02
1.880624326854294856e-02
1.855576276142816353e-02
1.895108420778492467e-02
1.948019904428697005e-02
1.872893906514805015e-02
1.798399497501826372e-02
1.749162337109081561e-02
1.757561642845700128e-02
1.756986622759501571e-02
1.689572839663043557e-02
1.797510546095577172e-02
1.854284161102784725e-02
1.655332282317155054e-02
1.698591225900637422e-02
1.640258133225385925e-02
1.600759316961875012e-02
1.619025317994832874e-02
1.515635457428717199e-02
1.543705246824687329e-02
1.552310502970630397e-02
1.657456322877238694e-02
1.693005734177308735e-02
1.691533908213430429e-02
1.581605300920680898e-02
1.549838103157900535e-02
1.540798643137285782e-02
1.565098313152414600e-02
1.591619426247096319e-02
1.515524407496605247e-02
1.483303614452652006e-02
1.527387655072467119e-02
1.550510033944618553e-02
1.482312090318908641e-02
1.540033731923285028e-02
1.516873919595819117e-02
1.531527240775352842e-02
1.518982931387156086e-02
1.481189209283264967e-02
1.371904153950601057e-02
1.431800503580974750e-02
1.467526962036910972e-02
1.422126104473492650e-02
1.422290598831182570e-02
1.393203911918577953e-02
1.419459774998353511e-02
1.466957533831006640e-02
1.395868114708946964e-02
1.390906740915551915e-02
1.377787267474634737e-02
1.390098556039128831e-02
1.357717129887112996e-02
1.382205548950187109e-02
1.327445438810231741e-02
1.368422285340264132e-02
1.376016725969776699e-02
1.355808889780058327e-02
1.327650055372277954e-02
1.410637386557981113e-02
1.354971185541503295e-02
1.339759670801977769e-02
1.514577461996780873e-02
1.409517527735928109e-02
1.419526559253771018e-02
1.493482524281825388e-02
1.535359504829778877e-02
1.430333930950095610e-02
1.422612557088509533e-02
1.558585180470238585e-02
1.547781370752219880e-02
1.417519312859125830e-02
1.368137307645913778e-02
1.380531729417288321e-02
1.361246676357436014e-02
1.334129284445199383e-02
1.304980861245309820e-02
1.336228017649496343e-02
1.326735862518922150e-02


==> figs/sphere/driftconstrcboAckleySphere_diff.txt <==
1.345173313866828702e+00
1.306308546179241636e+00
1.297666899152194020e+00
1.293156692974458899e+00
1.283286653357733620e+00
1.273945509344445171e+00
1.264667399093906575e+00
1.258761742121476512e+00
1.248537302417426442e+00
1.237921807950768560e+00
1.225612361229864389e+00
1.212217709210674732e+00
1.197468244569013462e+00
1.213144804629950890e+00
1.196316818322930464e+00
1.175297640714977554e+00
1.154046669098423239e+00
1.140789668142890401e+00
1.132947516131625809e+00
1.116134273040179536e+00
1.109329067660416834e+00
1.089385935964633179e+00
1.071826285958777936e+00
1.067036223417936913e+00
1.045749905127099977e+00
1.030402891792993270e+00
1.019549678587848396e+00
1.004285156337977769e+00
9.878960127016951365e-01
9.725009431976500140e-01
9.630737600193511883e-01
9.493097274416414377e-01
9.321254539126996308e-01
9.190597089637985162e-01
9.352201747128946474e-01
9.097486643157389752e-01
8.882830109789251471e-01
8.728116325142309950e-01
8.617671792037361334e-01
8.435413828099999067e-01
8.284041922699629801e-01
8.137047041073283138e-01
8.030121801663038239e-01
7.899927325932589728e-01
7.783381670127643703e-01
7.674366373619616599e-01
7.558678146694353117e-01
7.418471364382811517e-01
7.296852414779390061e-01
7.177978822656239100e-01
7.060469509504000429e-01
6.953775938287479752e-01
6.841070647705504992e-01
6.725516176958294956e-01
6.616028401838155437e-01
6.504101776677579938e-01
6.396258556634251136e-01
6.292001247724613444e-01
6.202853897830269414e-01
6.103076674706635618e-01
5.994849688240725394e-01
5.898735521505397150e-01
5.807145348562949838e-01
5.703626169699776982e-01
5.611464212992176570e-01
5.537286584087303121e-01
5.440945309396234553e-01
5.339139899712668225e-01
5.245613685168195595e-01
5.162327149844722074e-01
5.070985450549233553e-01
4.974480955458771558e-01
5.688219699694139209e-01
5.335385230205613727e-01
5.073070247792967891e-01
4.876453873125732308e-01
4.734446108803216924e-01
4.596630751543963056e-01
4.480529736629337845e-01
4.390843092415486204e-01
4.285584813978248753e-01
4.192292282907701395e-01
4.125766569941607953e-01
4.051927477841404945e-01
3.969987980466868627e-01
3.900287721600446678e-01
3.833121844446498172e-01
3.760586567765584198e-01
3.720786527189064441e-01
3.644370847070527164e-01
3.571787319420074436e-01
3.504007692678016705e-01
3.433416346116682782e-01
3.377656616247103893e-01
3.342238332012075208e-01
3.277906555148387135e-01
3.204579718524978027e-01
3.137176985907357274e-01
3.073265253190210489e-01
3.009727788147524286e-01
2.951796177992337955e-01
2.911063226487948241e-01
2.848987293003736876e-01
2.791907545273960567e-01
2.740152404958276500e-01
2.685987228635705604e-01
2.636480558887198122e-01
2.587544723208958231e-01
2.543785163846487007e-01
2.495030167263444232e-01
2.449932467678086201e-01
2.404037516477247893e-01
2.360832628536765621e-01
2.314877525589430773e-01
2.273205684195820642e-01
2.228172550658664153e-01
2.210107750385932324e-01
2.168720804588671336e-01
2.118853268927674560e-01
2.077418836498641508e-01
2.035859896717285011e-01
1.994456962239385400e-01
2.003995530074000331e-01
1.949400661338233365e-01
1.903217694747764699e-01
1.860303531986830516e-01
1.818277591213998678e-01
1.781079608677134385e-01
1.753289905886416811e-01
1.717689808524183182e-01
1.680952717340750691e-01
1.667288390995385616e-01
1.627128090699466456e-01
1.594324663250269725e-01
1.561967075704815688e-01
1.533336881261737061e-01
1.500916420622097347e-01
1.469347517270791770e-01
1.442437825804704643e-01
1.413795392869979517e-01
1.387462103054471763e-01
1.358671389011448516e-01
1.331918655440372523e-01
1.303460280672103788e-01
1.279460656933053553e-01
1.255952746274417997e-01
1.229347888767030744e-01
1.206412708385497939e-01
1.185442074133841034e-01
1.161679794449543418e-01
1.141563392685068928e-01
1.121253829983447636e-01
1.100107887243451099e-01
1.078319024211483457e-01
1.058364677416842869e-01
1.038796820051857694e-01
1.017265868510670440e-01
9.973238137585313523e-02
9.774030819461959618e-02
9.566488350314467093e-02
9.363544672356877152e-02
9.162144318323968417e-02
8.991855975747424512e-02
8.824357644565922199e-02
8.678485960533625920e-02
8.519591164951656470e-02
8.359520396622271976e-02
8.199722793965467937e-02
8.052549108607104378e-02
7.900068766722626035e-02
7.799551197001813874e-02
7.634899607771049312e-02
7.479246210981654874e-02
7.313245703045938295e-02
7.169829166137441090e-02
7.138128797889414789e-02
6.971515220890067699e-02
6.810550649000658707e-02
6.659074584296684196e-02
6.534016850250237707e-02
6.421446772897151933e-02
6.289002669522755773e-02
6.165955888197410112e-02
6.071547496572019670e-02
5.947645562306028144e-02
5.870517164252671977e-02
5.769684630189313851e-02
5.692162498941232690e-02
5.595443789354485192e-02
5.445023631554839205e-02
5.317367911362638755e-02
5.194674641338319770e-02
5.110794897571357964e-02
4.986641964840127228e-02
4.880974751924202493e-02
4.807275782053036656e-02
4.700239830758980858e-02
4.602374449722494015e-02
4.542076212905543642e-02
4.430809906394563707e-02
4.330514660433164298e-02
4.234523850338176715e-02
4.146530813622716777e-02
4.058007715661002962e-02
3.978223159199384407e-02
3.891896090959881538e-02
3.811138312322466526e-02
3.732494557995202911e-02
3.654756908587940972e-02
3.584335698904882878e-02
3.506108863175660950e-02
3.436369178459059565e-02
3.392947507973405330e-02
3.319695468874800381e-02
3.247069630168308157e-02
3.170272449774432649e-02
3.110711566397268701e-02
3.048370422609570501e-02
2.981593935617167859e-02
2.917664986318724979e-02
2.872022494064739584e-02
2.818321998323624136e-02
2.762462929387026617e-02
2.707921500930022402e-02
2.645392880316171577e-02
2.594924854519914045e-02
2.548052152061935569e-02
2.499370633052068122e-02
2.445572470316801153e-02
2.392872497355266054e-02
2.346245326401784348e-02
2.290530502018376866e-02
2.244352223301088189e-02
2.194952140086445236e-02
2.153851825311486543e-02
2.114620973740211421e-02
2.067537350686376660e-02
2.028952075329460217e-02
1.988666044726993334e-02
1.950022249222060564e-02
1.910645418774872470e-02
1.871127631842801897e-02
1.834596686835503199e-02
1.795366844588213232e-02
1.758335462714109149e-02
1.719194003186751488e-02
1.681667636876537156e-02
1.651869632575850289e-02
1.609129195223642575e-02
1.574115328587195883e-02
1.543059530869312496e-02
1.508986353259807872e-02
1.499248553646352101e-02
1.471993632611792203e-02
1.442148989926853378e-02
1.413091498180371608e-02
1.388211675549188770e-02
1.360316997399624306e-02
1.329588359025171869e-02
1.301598375919016046e-02
1.281809073523063232e-02
1.256716494314820756e-02
1.227667163871680282e-02
1.203218434175796527e-02
1.180594700601839651e-02
1.156160076549251660e-02
1.129989765347312256e-02
1.109788749146874316e-02
1.083228604593788370e-02
1.059674232794430467e-02
1.039036893240731334e-02
1.025077014105976562e-02
9.999048618408697478e-03
9.833562346175373642e-03
9.576613928685305185e-03
9.380201406405313386e-03
9.187553654401187098e-03
9.025847623205218370e-03
8.822196458661299076e-03
8.589475401610606811e-03
8.395161306792776890e-03
8.189800371676951921e-03
8.019211283638888466e-03
7.875885453959943425e-03
7.677423100150136508e-03
7.556135813785810722e-03
7.386975119116092475e-03
7.219754243371976320e-03
7.104153646091862506e-03
6.974905617899147640e-03
6.899280841665958106e-03
6.764415015265457486e-03
6.644046135981377874e-03
6.507927590984057854e-03
6.366673062249948029e-03
6.209224988826370778e-03
6.082234478144365845e-03
5.949025627115699794e-03
5.828845917295135716e-03
5.764389028974064438e-03
5.608783369846458144e-03
5.501281609414375093e-03
5.393179580021209563e-03
5.286144723442734103e-03
5.183189457968142080e-03
5.093796608134324409e-03
5.025983651583919125e-03
4.907301376120651315e-03
4.791179701319133420e-03
4.674427293456608935e-03
4.574090136798961322e-03
4.493327192493838662e-03
4.383829780202513383e-03
4.287477629597689563e-03
4.212207378810946083e-03
4.118345268938435576e-03
4.008224787395228347e-03
3.906931122125044224e-03
3.932037175620321443e-03
3.795776995737571661e-03
3.679814261172724074e-03
3.584670575967522244e-03
3.490358972065718112e-03
3.388387491057998600e-03
3.316050079986317557e-03
3.243696598831529842e-03
3.194800144923233380e-03
3.170977004550052780e-03
3.085697850306517130e-03
3.447389959453762455e-03
3.212549260211619052e-03
3.052579361562068622e-03
2.936336081128582479e-03
2.838769552716462977e-03
2.756446433391741401e-03
2.670917099804175424e-03
2.615291991983110728e-03
2.596766263020827692e-03
2.523827612089141713e-03
2.457813742221748136e-03
2.406776196180358644e-03
2.350298157223574234e-03
2.308963279195371063e-03
2.248353160374480433e-03
2.200551573963209235e-03
2.147558771699199700e-03
2.102549467424616372e-03
2.062177484349972563e-03
1.999869707762589894e-03
1.958820921322426776e-03
1.913861019820965606e-03
1.881256510582020661e-03
1.854137391601690587e-03
1.792352229773234388e-03
1.748862901757713105e-03
1.716440257613270409e-03
1.693973416354303341e-03
1.656459459377498163e-03
1.625045992113231721e-03
1.587189184655006264e-03
1.552010452226680950e-03
1.523870770946746849e-03
1.510196391673385890e-03
1.477449979582477453e-03
1.440101060390123512e-03
1.402358214151592543e-03
1.359486727200726964e-03
1.340975912189398779e-03
1.303957354791601166e-03
1.271595280184267644e-03
1.246975588516807329e-03
1.210780948620150590e-03
1.178314990412184307e-03
1.150547974724106795e-03
1.126106809247609227e-03
1.102304282611821446e-03
1.077592744885853999e-03
1.058274139109623667e-03
1.045789127687511482e-03
1.018138389700330411e-03
1.000767222382082213e-03
9.626619310257239276e-04
9.401721793454834207e-04
9.175711276750204591e-04
8.818190032261790301e-04
8.547505957503421115e-04
8.290107583404551349e-04
8.157240521471217833e-04
7.918167853596497999e-04
7.814544785416309121e-04
7.620301200087061183e-04
7.561915274754118978e-04
7.325928346774295040e-04
7.226426194018653127e-04
7.028999773284707502e-04
6.980875159772063953e-04
6.849316008599544078e-04
6.681784391991512891e-04
6.539190760929793414e-04
6.382818976628113622e-04


==> figs/sphere/mirror_diff_c.txt <==
8.298972193406609632e-01
8.127071688894216273e-01
7.892218342171104517e-01
7.570981784030194062e-01
7.185044454088997945e-01
6.749328477093410328e-01
6.222725954464175535e-01
5.782741023561429605e-01
5.415858764950971516e-01
5.089260825639564390e-01
4.839853925849267879e-01
4.625601461726985830e-01
4.438778370987463973e-01
4.295183225161093854e-01
4.169457203286076608e-01
4.074717808345611481e-01
3.972044148239216033e-01
3.895448395089582405e-01
3.823231436797320804e-01
3.763994244934972255e-01
3.712739865654602345e-01
3.661252134799278246e-01
3.628368038716663913e-01
3.595286039585376403e-01
3.561455260084857022e-01
3.530513322620770778e-01
3.502555385546326505e-01
3.478544621856489161e-01
3.454628376717301941e-01
3.434431153908556467e-01
3.413803649109319327e-01
3.392178529200031156e-01
3.375860387791521644e-01
3.360497305019849446e-01
3.343718843068639313e-01
3.327883958542938725e-01
3.310454798534224752e-01
3.294876753698596228e-01
3.279503026678502464e-01
3.266771404174301230e-01
3.253226733562002426e-01
3.238567041691333137e-01
3.228004711361275314e-01
3.214367245006367058e-01
3.199914806098892450e-01
3.186408314207151427e-01
3.175050437433606376e-01
3.158588985932498372e-01
3.144872303183297579e-01
3.132694329082070794e-01
3.120595347790068863e-01
3.106397521448042709e-01
3.091152104106541509e-01
3.078363468199264985e-01
3.063769628574355974e-01
3.050055261758922165e-01
3.035675601766108511e-01
3.023108295272244339e-01
3.007580902562597691e-01
2.993857569094091620e-01
2.975601633786463807e-01
2.959541528354275308e-01
2.941055792950709180e-01
2.925981041481060529e-01
2.911206522501132432e-01
2.895134279463295601e-01
2.877469462508008835e-01
2.860603033231196579e-01
2.843679754546500349e-01
2.825018158493662335e-01
2.810218573863538793e-01
2.794482637011840298e-01
2.776489668733135852e-01
2.758158443088186140e-01
2.739394915002884567e-01
2.717940970136173973e-01
2.698459387974206369e-01
2.677500048343310901e-01
2.657605367294526011e-01
2.635621481880691674e-01
2.612658222770436467e-01
2.592336445590290306e-01
2.567382499985290667e-01
2.545304023510461811e-01
2.523704164193191768e-01
2.498459773081858626e-01
2.473323886606096644e-01
2.446258632775247244e-01
2.420024625072346447e-01
2.392545416730545993e-01
2.367736480132265342e-01
2.341070704594070129e-01
2.314981976570657796e-01
2.286084615887375437e-01
2.256255357411178220e-01
2.227370313636446719e-01
2.196017254402295171e-01
2.164151141497251962e-01
2.132147550663922031e-01
2.101723039312883012e-01
2.070677405345786037e-01
2.037360175744387103e-01
2.005516749703619706e-01
1.974370459448274162e-01
1.942849822746158528e-01
1.909565323309059814e-01
1.874989469422242705e-01
1.843283273397642585e-01
1.812706151348658090e-01
1.779463471147978426e-01
1.745315027810779018e-01
1.714977696478774960e-01
1.681108512399097366e-01
1.647534095947330302e-01
1.614965538842570991e-01
1.582700562517032061e-01
1.548359206549118072e-01
1.513570810338927819e-01
1.482346882743438565e-01
1.449563088769421915e-01
1.419234241379869199e-01
1.387297844069126929e-01
1.354422867113869999e-01
1.321953838291126948e-01
1.289176880986629692e-01
1.258986946793246298e-01
1.227386721881217613e-01
1.199562458745627724e-01
1.169866131877028981e-01
1.142000935046880161e-01
1.110712436700153488e-01
1.082629773216410990e-01
1.052310576378341356e-01
1.023129325597981615e-01
9.997751242071399591e-02
9.751061920697588759e-02
9.496018781794078600e-02
9.228585501380291711e-02
8.967153583766687697e-02
8.703223153866405937e-02
8.463505435674667510e-02
8.239161765362826295e-02
7.995925394940113506e-02
7.784341722996410140e-02
7.575817269855793235e-02
7.341820742472195127e-02
7.118509451671496679e-02
6.920331497756362915e-02
6.744343816254788626e-02
6.547662054628947126e-02
6.361352777295649352e-02
6.182014410753572387e-02
5.999331724549231137e-02
5.826446701311900622e-02
5.639352782486441867e-02
5.475279645172652365e-02
5.295591898049396840e-02
5.131914853691316170e-02
4.973249902324838184e-02
4.818409704195698862e-02
4.671549301795969306e-02
4.526800336013545034e-02
4.381025755139381084e-02
4.260786743475876437e-02
4.132978429251889241e-02
4.019599845005376176e-02
3.907484234262638412e-02
3.788209138006513182e-02
3.681316734869895940e-02
3.580376776363366348e-02
3.478738220449457963e-02
3.364100885745964498e-02
3.262812953901662871e-02
3.161678105063542299e-02
3.061199051522347017e-02
2.972183882746052760e-02
2.876753231116304863e-02
2.792523434201485757e-02
2.706745799999247734e-02
2.635327857359744119e-02
2.563264550066996980e-02
2.492840894738588067e-02
2.415587825683117307e-02
2.351046996530583785e-02
2.279372172769812688e-02
2.209511410705813569e-02
2.143416750739962628e-02
2.084746972627016942e-02
2.024817339175894598e-02
1.954348896147283313e-02
1.889559134041319741e-02
1.814762906942867654e-02
1.750045643176050339e-02
1.697980824097469407e-02
1.637192348043745374e-02
1.578390526011206121e-02
1.540316315177047042e-02
1.486965110975107911e-02
1.449490216691207665e-02
1.410925107213317244e-02
1.376261979190239980e-02
1.342793274443133608e-02
1.310103382456961028e-02
1.278335439057275841e-02
1.244700261598793642e-02
1.214754790154884585e-02
1.186193345699720382e-02
1.158645832365896508e-02
1.127815842919087028e-02
1.098706950905167790e-02
1.069744674376354836e-02
1.037982654296216480e-02
1.008375776135408963e-02
9.831847816197456305e-03
9.577059769368694367e-03
9.331150547072840015e-03
9.101560809594181484e-03
8.850597384545903779e-03
8.612115573999951784e-03
8.425505721033682213e-03
8.247676272071074663e-03
8.013031606710976917e-03
7.821457548489965661e-03
7.635042747019279638e-03
7.461234836812946809e-03
7.293626848660964522e-03
7.135218992264414327e-03
6.986184648132691931e-03
6.828457408005222939e-03
6.668384030984517326e-03
6.509081827888642952e-03
6.331136178055807306e-03
6.149331321608910578e-03
5.891338285331241577e-03
5.745998635245941344e-03
5.629625953197584312e-03
5.505321037047154059e-03
5.380489101990365390e-03
5.271329160335736820e-03
5.158046279032701791e-03
5.032459050940074619e-03
4.914387582523866045e-03
4.807987253330945308e-03
4.703300094690304745e-03
4.598619360978778089e-03
4.490534009583767826e-03
4.382794863346303922e-03
4.286481506207001635e-03
4.189032915780462399e-03
4.106893340172448718e-03
4.008312984424782129e-03
3.914091500063253577e-03
3.823882391962605404e-03
3.737260152998265160e-03
3.650122572746447060e-03
3.571423813389848316e-03
3.492098600049166508e-03
3.413690148059540363e-03
3.335196734127059397e-03
3.256971290291328733e-03
3.187025113852061907e-03
3.119923801025487400e-03
3.048136183766288979e-03
2.982664349462961495e-03
2.919863039561054925e-03
2.853291694603338809e-03
2.790914310529777481e-03
2.732308117865429788e-03
2.672758330727539877e-03
2.615614688990074242e-03
2.558363283768357033e-03
2.502283428682508006e-03
2.446701164598472349e-03
2.389094038873898485e-03
2.336540458317244631e-03
2.284998420921774322e-03
2.237954726910586310e-03
2.190064846901931209e-03
2.142667076252148268e-03
2.097743638934753633e-03
2.056562567642033698e-03
2.016751062765094558e-03
1.974703373240130171e-03
1.934810319988506961e-03
1.894095513844729073e-03
1.854752127219620999e-03
1.816883606681853232e-03
1.779389162971163401e-03
1.744979516663568717e-03
1.708703235026177991e-03
1.674363187882454496e-03
1.641211300094881946e-03
1.608296702231906466e-03
1.574849459230647994e-03
1.542402020132738368e-03
1.510299445418035891e-03
1.480070007201230060e-03
1.451024961710064426e-03
1.422793530061768888e-03
1.394307173073138298e-03
1.366631776081089029e-03
1.339609039137258607e-03
1.313588498369264775e-03
1.288112642541045221e-03
1.262740113078893080e-03
1.236938578383341798e-03
1.213333350041499725e-03
1.188032273437230430e-03
1.165269678330440456e-03
1.142946984451426781e-03
1.121240456973133289e-03
1.099937136107869600e-03
1.079179415838089646e-03
1.058760523805000629e-03
1.039227312905608531e-03
1.019455599802767624e-03
9.991857709619720879e-04
9.811659840580605040e-04
9.626228102182950164e-04
9.444344087198685688e-04
9.274144022568289692e-04
9.098783243360790765e-04
8.936218529174854873e-04
8.779711153919069269e-04
8.614961778965659744e-04
8.473277683676384365e-04
8.326127619245305648e-04
8.181095808022845455e-04
8.032636003316241712e-04
7.893511578799796910e-04
7.760545429310151217e-04
7.617432931126422863e-04
7.481044621417648303e-04
7.354604023540084641e-04
7.232743821113156663e-04
7.111542338438573384e-04
6.981917046717249671e-04
6.858509284875893321e-04
6.735292721102133446e-04
6.588880747101008963e-04
6.457058488796062548e-04
6.343675222140397448e-04
6.182072984730695685e-04
6.081389778286784174e-04
5.845036774836527256e-04
5.681860111326611290e-04
5.482472680805567473e-04
5.274645686888046556e-04
4.839370453009322068e-04
4.032140975512240352e-04
3.506801280330223590e-04
3.431691477454119812e-04
3.348501224222983534e-04
3.270403924786952272e-04
3.194772499230219250e-04
3.119094288023682585e-04
3.048550261483164029e-04
2.979074546422027701e-04
2.906553992497222733e-04
2.839373759897964285e-04
2.750209664775707234e-04
2.685764280532514526e-04
2.622294542296686889e-04
2.560948286770727673e-04
2.498289287685733417e-04
2.431873806701662479e-04
2.372694499471868440e-04
2.315194866897732438e-04
2.254004513873044367e-04
2.207134894401488771e-04
2.155343357335659212e-04
2.102672098100758999e-04
2.051834516344566435e-04
2.002866803032206985e-04
1.951119152210074967e-04
1.903581150378944758e-04
1.860131356920598656e-04
1.813826247421005875e-04
1.770577764497750491e-04
1.725907627057878761e-04
1.681593298568760534e-04
1.640186462082854097e-04
1.601821082793407130e-04
1.562176022512958972e-04
1.526795595478457946e-04
1.483164604647233518e-04
1.447330618565004971e-04
1.412587086063954390e-04
1.377385928191552440e-04
1.340649545825034657e-04
1.304670870617433902e-04
1.269186182029485833e-04
1.238804889841462647e-04
1.209797964159723500e-04
1.178922424491649133e-04
1.148826629207403717e-04
1.119024520359581445e-04
1.091676676361618705e-04
1.065275991775917029e-04


==> figs/sphere/mirrorcboAckleyPlane_diff.txt <==
1.387948045161818023e+00
1.371168903766674330e+00
1.352282892447880913e+00
1.328438259368111440e+00
1.301718509615303665e+00
1.268256615043184654e+00
1.229451103385319932e+00
1.186507831730343687e+00
1.138569771154121613e+00
1.087161696292156421e+00
1.037854302939529738e+00
9.871609843295081621e-01
9.377942712525410007e-01
8.918961557381609451e-01
8.481993532295256655e-01
8.087099681620324443e-01
7.721585122056039419e-01
7.371579498523095353e-01
7.006918545221060279e-01
6.711954149822957350e-01
6.436844219731255867e-01
6.190790589942075650e-01
5.976482136729380779e-01
5.792983787877212798e-01
5.607473011743493441e-01
5.440732460644398527e-01
5.285258563623226324e-01
5.135531492266092179e-01
4.991550489604986152e-01
4.872842799627320476e-01
4.766640086671877774e-01
4.652724889596978053e-01
4.568097709489351566e-01
4.486747785512203435e-01
4.403645403209029419e-01
4.335521202651499983e-01
4.266395987709074578e-01
4.205276769738868214e-01
4.159559440737977676e-01
4.102233662550978655e-01
4.048432344648840164e-01
4.002021438998634717e-01
3.955511978758511349e-01
3.916394523061513810e-01
3.875934107643940196e-01
3.841175534492465293e-01
3.812630747609750403e-01
3.781902676745776404e-01
3.753762953579642958e-01
3.728472648350034668e-01
3.704280653173200877e-01
3.676115507608523902e-01
3.652511001679948910e-01
3.631029882486143667e-01
3.613646226859928978e-01
3.595485300114494853e-01
3.577667361201165575e-01
3.560186848324515263e-01
3.544029471865903225e-01
3.530603278866035200e-01
3.516150131761363040e-01
3.500571211668780380e-01
3.483992872586970102e-01
3.473491321677092958e-01
3.459487268332634424e-01
3.444208656788993461e-01
3.430751350891974583e-01
3.420520559015953754e-01
3.411292013102527609e-01
3.396696146100601776e-01
3.385652468657097680e-01
3.373229454268541483e-01
3.358579330342158498e-01
3.344563214013231423e-01
3.331438484630646069e-01
3.319176944906778726e-01
3.304669268011161676e-01
3.286991787767856721e-01
3.271858115509777010e-01
3.257625011453073038e-01
3.240787684585868522e-01
3.226555361599505733e-01
3.210212852747831302e-01
3.190609645882139245e-01
3.172126819816131205e-01
3.154781126476839948e-01
3.136076893015180556e-01
3.116089101032913367e-01
3.101231204428827604e-01
3.081905270676973951e-01
3.053663593047574176e-01
3.033854774181183322e-01
3.011721632343200561e-01
2.987365802872081755e-01
2.965166045977093989e-01
2.941332272273307624e-01
2.916631569987666039e-01
2.893073343283840138e-01
2.868040460561607774e-01
2.844625038616943047e-01
2.815711220573458573e-01
2.790048990073359936e-01
2.756088100592745671e-01
2.720845566509841329e-01
2.693791406135365163e-01
2.663778533971315476e-01
2.633493362190840181e-01
2.603675507947197931e-01
2.568092134007380345e-01
2.527935693889072355e-01
2.490684873328014859e-01
2.454273855193198905e-01
2.420550169490262860e-01
2.379135028792389583e-01
2.341957974763946015e-01
2.300466116305447950e-01
2.259576657094041763e-01
2.222627214607981461e-01
2.178227693562168887e-01
2.140790864329330800e-01
2.096277443792338435e-01
2.060563924603544261e-01
2.020858558248428971e-01
1.980870336172322888e-01
1.940599053078905789e-01
1.894719861261650040e-01
1.851154850035183486e-01
1.805129560958385615e-01
1.760647002923849958e-01
1.717038980210837396e-01
1.667884380922499132e-01
1.636620104234846884e-01
1.592398265267058743e-01
1.560779481553708492e-01
1.526297919196836217e-01
1.482042850983766036e-01
1.445982959850905802e-01
1.404857752325737452e-01
1.369305962221138984e-01
1.334999169615797565e-01
1.300528621367320337e-01
1.271999858792833837e-01
1.238785720819636504e-01
1.211399036218898384e-01
1.178951985607627484e-01
1.148318726480858643e-01
1.117835097215656298e-01
1.089638739235883058e-01
1.058947922696052979e-01
1.031313717114079459e-01
1.004910666045702589e-01
9.711050897319535580e-02
9.444410048539104985e-02
9.170559271415690272e-02
8.856679629248648267e-02
8.577453999297787735e-02
8.322313307270687299e-02
8.072678944430006220e-02
7.819111891726594765e-02
7.581700610695984999e-02
7.311140693016401904e-02
7.073509714002143567e-02
6.813949068971068834e-02
6.579677286340482323e-02
6.332740155427497852e-02
6.142477307467374831e-02
5.930757834071734985e-02
5.754579144909687666e-02
5.522792846090136126e-02
5.328531787086901450e-02
5.136340714212504072e-02
4.989702087519620050e-02
4.839795020712268220e-02
4.685879881100397937e-02
4.573576475570360206e-02
4.452089788187692243e-02
4.330275585562415319e-02
4.213037358897252921e-02
4.105548893612553235e-02
3.966082232895667276e-02
3.850609043466612924e-02
3.735193162223133384e-02
3.586502486784221011e-02
3.469263591605931812e-02
3.356171273593608340e-02
3.257241138181922457e-02
3.153332209291748178e-02
3.044216183339152476e-02
2.946825979700755729e-02
2.865769407863456159e-02
2.774245425443602753e-02
2.689868820308490005e-02
2.626718824687179765e-02
2.545941277039043618e-02
2.482553510045383549e-02
2.393396137763676226e-02
2.336745398139421573e-02
2.277616189965496127e-02
2.224191583018128929e-02
2.173832725807268301e-02
2.127110234179745499e-02
2.087323570519436511e-02
2.033245843346274603e-02
1.987914371076325223e-02
1.951451889860111866e-02
1.897922839808077397e-02
1.856749391052280734e-02
1.807781464813874167e-02
1.776159143243074764e-02
1.739223877717892622e-02
1.688070789680372677e-02
1.647920068553601972e-02
1.608386722822869458e-02
1.569245303982062453e-02
1.523970079212681912e-02
1.482485862637475046e-02
1.437061968658153756e-02
1.406614340925759453e-02
1.360582710105053689e-02
1.321319689635190586e-02
1.294231177187190295e-02
1.265315680175932087e-02
1.229371819541570481e-02
1.207160770630454245e-02
1.185770998983818811e-02
1.164172028338557492e-02
1.142265532770272984e-02
1.121636889289518921e-02
1.103316530487843429e-02
1.067370847878396437e-02
1.049458277490644686e-02
1.035795625030390063e-02
1.016099213245289824e-02
9.949513169242214100e-03
9.804076679223798843e-03
9.630707831085896786e-03
9.427062176364867097e-03
9.201361454397326972e-03
9.019008773838484844e-03
8.885204164224511439e-03
8.685899692224380644e-03
8.522635515356227071e-03
8.351940416096206507e-03
8.155950452391340019e-03
8.036154212067016939e-03
7.891857636313486662e-03
7.821236389483303755e-03
7.681151786145298810e-03
7.555586179751075555e-03
7.457001055143450997e-03
7.354422650020127350e-03
7.233004365567340631e-03
7.087550472424699807e-03
6.984804618950367361e-03
6.884474996761605348e-03
6.802487501237635889e-03
6.675013827067623196e-03
6.549240371281986502e-03
6.436325783243236447e-03
6.340851223164024365e-03
6.243529386171886401e-03
6.134562728733535843e-03
6.060891411293768682e-03
5.965648168482879168e-03
5.800868947280714630e-03
5.637694408898287143e-03
5.464771585902690292e-03
5.289433407966239419e-03
4.984056884263646410e-03
4.773490401896124044e-03
4.571954384711788937e-03
4.377054035974657295e-03
4.185074789755719588e-03
4.035382914278704512e-03
3.933137233724839574e-03
3.749480504224340580e-03
3.501586884269883120e-03
3.357551145137524246e-03
3.254699114289008599e-03
3.169611022162472074e-03
3.054614947531094585e-03
2.941511012374815534e-03
2.844060109160338138e-03
2.778410349725045619e-03
2.682363875085844607e-03
2.601427996844038210e-03
2.511720073400669061e-03
2.448974258516325563e-03
2.414349166061212620e-03
2.368402831458946318e-03
2.315588569033837345e-03
2.239300848240605851e-03
2.160571624235902138e-03
2.113002791418714960e-03
2.085784336226593691e-03
1.991073851889546206e-03
1.934057851504459051e-03
1.887657131411795775e-03
1.822988380672346722e-03
1.756881560177428166e-03
1.696518033869258034e-03
1.661084218864697370e-03
1.595320125920532146e-03
1.546925594747031348e-03
1.508468866139163001e-03
1.470227286581989642e-03
1.444875803199921916e-03
1.407453857113237939e-03
1.384115500252998529e-03
1.346742941182190291e-03
1.297577924199569801e-03
1.263660166880161383e-03
1.232135727116350291e-03
1.213688263077318703e-03
1.178902050537966508e-03
1.173106741785323853e-03
1.138959685372026862e-03
1.109404584918414517e-03
1.069616228781376669e-03
1.032829234636156506e-03
1.008609801203474380e-03
9.858040453332292050e-04
9.511160216748760924e-04
9.425740053765070247e-04
9.140065825329571781e-04
8.715784315632660491e-04
8.526923433580349846e-04
8.426775302885442052e-04
8.469224522540336544e-04
8.712231201291693785e-04
8.154982438056329131e-04
7.659725481826022480e-04
7.454031384646897518e-04
7.112465489183620584e-04
7.069798497895324113e-04
6.827328104548405219e-04
6.759657005641924290e-04
6.704271936476929568e-04
6.839383090119971259e-04
6.844512454476815852e-04
6.921912153140779688e-04
6.747057713577415137e-04
6.980762610881309895e-04
6.855389080591545300e-04
6.741421722245735486e-04
6.602594683829903334e-04
6.385150946504900091e-04
6.363837718313135111e-04
6.204178305228933571e-04
6.136061586276120696e-04
6.001670109081208440e-04
5.858015239016110560e-04
5.751970933696727269e-04
5.882796333534092521e-04
5.634016108981319349e-04
5.539324641272907806e-04
5.846065102727747648e-04
6.035636055999026852e-04
6.007360379377451112e-04
6.030029451467673260e-04
5.902117923833860016e-04
5.836264502583272170e-04
5.481724925325229952e-04
5.289234871943881760e-04
5.179585823398040944e-04
5.136024316121406063e-04
5.103109610477923842e-04
5.136284004011665641e-04
4.634587544447477028e-04
4.462893741896122339e-04
4.535247617165270016e-04
4.345981228631883345e-04
4.373099904758333874e-04
4.289406541138298290e-04
4.140956590359012217e-04
4.168064128562369163e-04
3.890294737093458297e-04
4.029405340444955439e-04
3.825112609796309563e-04
3.587291864153308854e-04
3.510729499146684248e-04
3.379953133616020260e-04
3.474322862285278619e-04
3.272442687075889211e-04
3.117681504532279204e-04
2.947431002395324746e-04
2.905591049440159552e-04
2.811273484008148106e-04
2.472729691464251533e-04
2.376605795073254796e-04
2.232565849185519802e-04
2.192700566191691576e-04
1.987305008347586919e-04
1.999922258736023389e-04
1.925306187538206157e-04
2.008337543461045493e-04
1.933724596236682585e-04
1.900370493120973438e-04
1.799363650030097299e-04
1.719257332547512065e-04


==> figs/sphere/penalized_params_diff_c.txt <==
8.371185148651959507e-01
8.320769049333538447e-01
8.259013776749564162e-01
8.195615784749072930e-01
8.115876316708043881e-01
8.057684286858493028e-01
7.978115163746885008e-01
7.905519106366171167e-01
7.825494770693910418e-01
7.749300447600581121e-01
7.666792915097870864e-01
7.615928612113986862e-01
7.551025518960072791e-01
7.464118493267394294e-01
7.372603596114420954e-01
7.288838387612982528e-01
7.209737265013540508e-01
7.135139150808529340e-01
7.061512976242013684e-01
6.990480378727397248e-01
6.904246388034463999e-01
6.830595650295471222e-01
6.734976761705059323e-01
6.604832922588802502e-01
6.498747434089924280e-01
6.401150365255616759e-01
6.274775451214702482e-01
6.203527564553057427e-01
6.127538809332034875e-01
6.018649334748205071e-01
5.922126622081277381e-01
5.821510693074289922e-01
5.709904431407829550e-01
5.624834177274865565e-01
5.524606438887107451e-01
5.435559469458401960e-01
5.345111261081094689e-01
5.263098232841929569e-01
5.139412318435163662e-01
5.083629524608006545e-01
5.005966906457512966e-01
4.903192857836366492e-01
4.832206701357155687e-01
4.785525964331606152e-01
4.712976346086861779e-01
4.617464946528515024e-01
4.555073800911123016e-01
4.486654604424878956e-01
4.426398209967148389e-01
4.357799393594774529e-01
4.308452655564843914e-01
4.259300646594954554e-01
4.212617195690573912e-01
4.177301895328524584e-01
4.119487283622008666e-01
4.079094937441092861e-01
4.046220785927445163e-01
4.008805858103596242e-01
3.960417641673261713e-01
3.931555293305153409e-01
3.902018686819795912e-01
3.868925662205096594e-01
3.826917565231866547e-01
3.807655117030963043e-01
3.773450514352684748e-01
3.743522025856411695e-01
3.716250270185063043e-01
3.693257910021528478e-01
3.668109566063705862e-01
3.649688915403912493e-01
3.628763860868163826e-01
3.596752192870223963e-01
3.587202207771928442e-01
3.557787915758706121e-01
3.547926409480376408e-01
3.527281772537173010e-01
3.510179531926992946e-01
3.497703158801164225e-01
3.492175819717888152e-01
3.472851640195441236e-01
3.460301406000088065e-01
3.456511951901672375e-01
3.438090833167128935e-01
3.435487741549241303e-01
3.423782800425232420e-01
3.416942107116063276e-01
3.404645738695914470e-01
3.387579032690013481e-01
3.379042148155075309e-01
3.379510327635740774e-01
3.373475153200667931e-01
3.369073549627980557e-01
3.366940676701737911e-01
3.350567615302479374e-01
3.351994355820861471e-01
3.342043475407101005e-01
3.337487437704182991e-01
3.335005727823558974e-01
3.325678946240991918e-01
3.322391323295553200e-01
3.313012343759780820e-01
3.304990981498845404e-01
3.294493798697804565e-01
3.286737272766429019e-01
3.278595490311305150e-01
3.277381486818741751e-01
3.265669286417564599e-01
3.260261783358784915e-01
3.253021456570127090e-01
3.246590471712855752e-01
3.237314044744846742e-01
3.231743175653578048e-01
3.220255578071259950e-01
3.208545186399015536e-01
3.203398090447338586e-01
3.194544224903946850e-01
3.182714369892866713e-01
3.179623387978391391e-01
3.167781870173093650e-01
3.156592766179054932e-01
3.144850028764195060e-01
3.136211036662143736e-01
3.126834603335350571e-01
3.112647143399057681e-01
3.104696096666732519e-01
3.092573080453568379e-01
3.081656288648892961e-01
3.070982943149441202e-01
3.056527996986119766e-01
3.047875301223290645e-01
3.037759850118658123e-01
3.023811573642167239e-01
3.006947837981647775e-01
2.992551137565779840e-01
2.982111236741261107e-01
2.967925961487112296e-01
2.952892296645700521e-01
2.943408895616241860e-01
2.927999552992041066e-01
2.912970344544894563e-01
2.902465729016259210e-01
2.888986335901402303e-01
2.875502961254660095e-01
2.857546917609954384e-01
2.846007712690921121e-01
2.829640448174078893e-01
2.814264028618468361e-01
2.798117557580952486e-01
2.787196748705692562e-01
2.775525450202026012e-01
2.756254731898061250e-01
2.742055301183377591e-01
2.729667450984041288e-01
2.714927696535776036e-01
2.698850955603386281e-01
2.682236263555891065e-01
2.667140043240791569e-01
2.651124636950730196e-01
2.636100555225777686e-01
2.620173711487069346e-01
2.608152477460300434e-01
2.594623152576728820e-01
2.576513824077362180e-01
2.563472330156129630e-01
2.547942902643113294e-01
2.534928989643526198e-01
2.520991707262132953e-01
2.504993782266956015e-01
2.488964404324807422e-01
2.473361668400707036e-01
2.456721652449211368e-01
2.441169423604057087e-01
2.427018782428009280e-01
2.411631261602072973e-01
2.394599122600059582e-01
2.381027809904141812e-01
2.364888121515984487e-01
2.349278926503133580e-01
2.336158840992448027e-01
2.321759940186855220e-01
2.305370117911778316e-01
2.291109258767815016e-01
2.275163449989811293e-01
2.261129579597862260e-01
2.244591618495263285e-01
2.228842687750391960e-01
2.213440619712193358e-01
2.199543355628271746e-01
2.183519971554223893e-01
2.168300203812491556e-01
2.155211068214394066e-01
2.141611392792031610e-01
2.126938768766594989e-01
2.109683678748122959e-01
2.094801475964135629e-01
2.080954345448077503e-01
2.066677963297541554e-01
2.052442676505724650e-01
2.037219883034710743e-01
2.023281745102040174e-01
2.010038111912100800e-01
1.994479113092462175e-01
1.980399894883435319e-01
1.965574407006642210e-01
1.951937487533852988e-01
1.936950940668707155e-01
1.922590661015267377e-01
1.907352651691303358e-01
1.894460804430999346e-01
1.881084141916381236e-01
1.866877036203239137e-01
1.853220415655173481e-01
1.838790239821623818e-01
1.826418908766440641e-01
1.811587742542691837e-01
1.798278015872456226e-01
1.785128822985543040e-01
1.772663126133949552e-01
1.759038341998971355e-01
1.744226119162197164e-01
1.730394115600762395e-01
1.716475931946969125e-01
1.704422581867277575e-01
1.692207252165707498e-01
1.678279446662482022e-01
1.664271306465997247e-01
1.652041661914057935e-01
1.638896466625859860e-01
1.624896753647690206e-01
1.613711781158953251e-01
1.601424301268547512e-01
1.587960652649695326e-01
1.576061558307313148e-01
1.563450879393579462e-01
1.551362936171239715e-01
1.540001210981632451e-01
1.528799723114606657e-01
1.516802809598838675e-01
1.505722456892990280e-01
1.494022102946222508e-01
1.481684129845622366e-01
1.469712688455503957e-01
1.459218115915538183e-01
1.448171404245059968e-01
1.436450505743349093e-01
1.425705633562559527e-01
1.414595370600357782e-01
1.404442353925386411e-01
1.393033665637213314e-01
1.382529054645379174e-01
1.372148724672806464e-01
1.361488096412174220e-01
1.350715966887113817e-01
1.341795068144642777e-01
1.331575647900637704e-01
1.321283670667899868e-01
1.311047765410473798e-01
1.301029026377557019e-01
1.290265077919478809e-01
1.280532504985273934e-01
1.271653484110452648e-01
1.262040681590229918e-01
1.252674828421252995e-01
1.241840662543038792e-01
1.233239172925841981e-01
1.224338507042231211e-01
1.214061019021521609e-01
1.203770931855110971e-01
1.194715345540895007e-01
1.185518874937421530e-01
1.176450134272821885e-01
1.167574149263261168e-01
1.158414949447231501e-01
1.149290257906485507e-01
1.141045417802556139e-01
1.131387269001436352e-01
1.121764425172284835e-01
1.113850381414255575e-01
1.105483857181729784e-01
1.097684313066469297e-01
1.089406908901625337e-01
1.079646642481128238e-01
1.071402792927920039e-01
1.063413939795748442e-01
1.054334632297454222e-01
1.046530649469364221e-01
1.038075566692509139e-01
1.030072789656467508e-01
1.022612348844455371e-01
1.014878236184277999e-01
1.007954527492566227e-01
9.993842189112984997e-02
9.922548759479288272e-02
9.853347952914788543e-02
9.780474374304153062e-02
9.711323797022554383e-02
9.635527003539541557e-02
9.566336278627481093e-02
9.489600011410931346e-02
9.423768358632278463e-02
9.345821849603028197e-02
9.278419980863512884e-02
9.201710595548931448e-02
9.121013688976829792e-02
9.051774818393110156e-02
8.988178087490499013e-02
8.918017060608332547e-02
8.842421236909338289e-02
8.772081724218692977e-02
8.708336107621054978e-02
8.649733505268354661e-02
8.588370529510482021e-02
8.522173415510601868e-02
8.460910187661871418e-02
8.395514262560657692e-02
8.330685454405525880e-02
8.268201361697752327e-02
8.206399682076730151e-02
8.140348363275246024e-02
8.080003515501579803e-02
8.017453570348831438e-02
7.955122395958591497e-02
7.894513837010366797e-02
7.832481173986649559e-02
7.766580636848066654e-02
7.709164796775697104e-02
7.649874330595290983e-02
7.592544169612754079e-02
7.536547681031810497e-02
7.484063822559518242e-02
7.417514209396063041e-02
7.366782510033025033e-02
7.310816418781539150e-02
7.258109774547316650e-02
7.199307442082776565e-02
7.145693623097762459e-02
7.088421728435177760e-02
7.032080507269780623e-02
6.983127406228399614e-02
6.933416208080186993e-02
6.877241071095462066e-02
6.821658506470290595e-02
6.777391945143955432e-02
6.726510532862088609e-02
6.678903304839332866e-02
6.627314423662261644e-02
6.580917969935996814e-02
6.528922620516111608e-02
6.484616062829327843e-02
6.440403921523518704e-02
6.394390658221651980e-02
6.352105776706087892e-02
6.303709474502934562e-02
6.258680722104068006e-02
6.213255658624412814e-02
6.161068089184015828e-02
6.114381529064961268e-02
6.068885567315271401e-02
6.023575591700938703e-02
5.981779675492420595e-02
5.938928348091814663e-02
5.899738012963747641e-02
5.854608115157017290e-02
5.816686260542888037e-02
5.776618485303867262e-02
5.734169129232800227e-02
5.697180079842251860e-02
5.657231046061394347e-02
5.616390208097644249e-02
5.576720109782142693e-02
5.537850474296012598e-02
5.496039109642530257e-02
5.455285604280030870e-02
5.418823503802338432e-02
5.381658391466442176e-02
5.339796917206238863e-02
5.302987008783661277e-02
5.267696242924942845e-02
5.233207385412189105e-02
5.192308159248108790e-02
5.151994597290306122e-02
5.114339397855049985e-02
5.079950850968568271e-02
5.046968924723819333e-02
5.011392922997875282e-02
4.978979897801314586e-02
4.948492132657186793e-02
4.908559815126598697e-02
4.872471404136942408e-02
4.836289231150221746e-02
4.804981051411066906e-02
4.773806971292903628e-02
4.739827987962010047e-02
4.707174863588539648e-02
4.674962573448987468e-02
4.639952598967402031e-02
4.608062654843394362e-02
4.576262306741259861e-02
4.540681514944427954e-02


==> figs/sphere/penalizedcboAckleySphere_diff.txt <==
1.296127579881143577e+00
1.260834573818872650e+00
1.224154745692982882e+00
1.187175037927643340e+00
1.149659710878232710e+00
1.113660694945529661e+00
1.078427410667833097e+00
1.044623771386607336e+00
1.011503979475207649e+00
9.796574627800623825e-01
9.491330386470947511e-01
9.199626525849736725e-01
8.919990897535338137e-01
8.652575346669107992e-01
8.398819152090002405e-01
8.152559985982075208e-01
7.920438354554468763e-01
7.690386441469739820e-01
7.479120256694137270e-01
7.277762317397662439e-01
7.082540111575226227e-01
6.894337420940657157e-01
6.715143248689664501e-01
6.547323330296000998e-01
6.387778686878097245e-01
6.229052879760524908e-01
6.077928701839280246e-01
5.936251708441212527e-01
5.800434512806211806e-01
5.670507170997310942e-01
5.550156279538058790e-01
5.430537883214939798e-01
5.316954021426264498e-01
5.209009634568522173e-01
5.107833241479071695e-01
5.011109076168996923e-01
4.918626680715929012e-01
4.826402932603545137e-01
4.742009844943716468e-01
4.661320683225749772e-01
4.582819638277448315e-01
4.506429685626532344e-01
4.434839104823153355e-01
4.365314040801131501e-01
4.300273465584253940e-01
4.238909004298022642e-01
4.180585626408476196e-01
4.120882503679861864e-01
4.068202041267156011e-01
4.016480197652644857e-01
3.967853351864707445e-01
3.921675239355257303e-01
3.879540987058506807e-01
3.836524405734535459e-01
3.795044620641451760e-01
3.757289593459299804e-01
3.721660853882602371e-01
3.686912495158597980e-01
3.654690790360921038e-01
3.623043345423598849e-01
3.593008166518278368e-01
3.563429090645162667e-01
3.536135235192083281e-01
3.509759835000916262e-01
3.485069406283171078e-01
3.462042716510295715e-01
3.439968042336781218e-01
3.417630703299296413e-01
3.397412818466821194e-01
3.377329872668244914e-01
3.358885216341031543e-01
3.341551537674901096e-01
3.323924195757873568e-01
3.308890291023927621e-01
3.292768730646267183e-01
3.277660535138638975e-01
3.263415429649482724e-01
3.249862804721044274e-01
3.237261983674799004e-01
3.224625579243343698e-01
3.212442314950275102e-01
3.201209133405454321e-01
3.190339326278705534e-01
3.179506287177153445e-01
3.168535245831199942e-01
3.157208263800149184e-01
3.147090545752991853e-01
3.136763188111901246e-01
3.126987141376244006e-01
3.115793860690747041e-01
3.105466140114389595e-01
3.093859180447015578e-01
3.081898624736764125e-01
3.070543552226764894e-01
3.056484097262899269e-01
3.043546710689681856e-01
3.029142730677107931e-01
3.014205447091235501e-01
2.999061303414874424e-01
2.982696188536683723e-01
2.966606525695291707e-01
2.949597817834386793e-01
2.932383501139472215e-01
2.912968005310518360e-01
2.891978833285416828e-01
2.869770614118543617e-01
2.845825366560892355e-01
2.819643992891945894e-01
2.792200944146779329e-01
2.764147347147582479e-01
2.734880967250412631e-01
2.705886949039392753e-01
2.676812738492875265e-01
2.647793046487098567e-01
2.618889612004503542e-01
2.590518094251549885e-01
2.561652226257778442e-01
2.533223941657841149e-01
2.504677399283554706e-01
2.476289255434855618e-01
2.446398652485431702e-01
2.417076114953084220e-01
2.388414573737656366e-01
2.359366875157856425e-01
2.330025525850971946e-01
2.301181252135402477e-01
2.272786429865097935e-01
2.245037376030107057e-01
2.216158639927743590e-01
2.187355615186994395e-01
2.158083796872613813e-01
2.128723387531005207e-01
2.099544035876597936e-01
2.070099338272437250e-01
2.041677914250293602e-01
2.012673486452426497e-01
1.984419191348333056e-01
1.956186061971659229e-01
1.927063998153347446e-01
1.899616362240017786e-01
1.871094596399386634e-01
1.842726342712827092e-01
1.815478794228354287e-01
1.787564855281296716e-01
1.760580975586856223e-01
1.733328880658914217e-01
1.707336457454516621e-01
1.681055697475883071e-01
1.655474922473105237e-01
1.630413400389043865e-01
1.604662569511905446e-01
1.579192503913225409e-01
1.554772590706795243e-01
1.530035466581204928e-01
1.505723216128041220e-01
1.481827692328244739e-01
1.458299376575833139e-01
1.435218620053370364e-01
1.413036177867606769e-01
1.390754955027747597e-01
1.368747540444438249e-01
1.346793086107413440e-01
1.325732589661978711e-01
1.305248049597303728e-01
1.284223940839431810e-01
1.264197014310649569e-01
1.244901813631002774e-01
1.225826155214778529e-01
1.207280322212565815e-01
1.188813662181172348e-01
1.170832784905064122e-01
1.153641982872633531e-01
1.136129858463595654e-01
1.119508257658908823e-01
1.103546919296569534e-01
1.086964287898972703e-01
1.071521731701678554e-01
1.055211904510352239e-01
1.039572806790517584e-01
1.024611071448571914e-01
1.009966864910853274e-01
9.950657753626272750e-02
9.807337084449387066e-02
9.669270645555393118e-02
9.538105138608669875e-02
9.404611984349151022e-02
9.280475209924478330e-02
9.165691766035806431e-02
9.047968532570965783e-02
8.928885391086209544e-02
8.809961092232304614e-02
8.704661204731400925e-02
8.599215492385699211e-02
8.501522107688715135e-02
8.402541555164563802e-02
8.307172081741015512e-02
8.215288647772028829e-02
8.126407520211427482e-02
8.037675328384497053e-02
7.949028793981580132e-02
7.861862985640809265e-02
7.782370568377612596e-02
7.703245719435145022e-02
7.625977984980165936e-02
7.549427105746611688e-02
7.476861415798802257e-02
7.410097740228313579e-02
7.345034874049628792e-02
7.284011703053992759e-02
7.217305548594797615e-02
7.154533662817867679e-02
7.093335239908311884e-02
7.036771585297546538e-02
6.979416781694623706e-02
6.925993803879480770e-02
6.874471414581777295e-02
6.822589570337396492e-02
6.771500068377467318e-02
6.723512386852661948e-02
6.676368989459875725e-02
6.630523071265478907e-02
6.586887402889680942e-02
6.545807435360713467e-02
6.503519142202573988e-02
6.462648843974592994e-02
6.424186103252058078e-02
6.387679287018316332e-02
6.350182825452865831e-02
6.316238622996288299e-02
6.283894473640415368e-02
6.247958466892401114e-02
6.216163710559612782e-02
6.185966636533774682e-02
6.156676096066704407e-02
6.127620056389311565e-02
6.100245716594573236e-02
6.072162815107153000e-02
6.045526447826241739e-02
6.019752182963256093e-02
5.994756800704841015e-02
5.970954465349210399e-02
5.946905612446033024e-02
5.924767502299060906e-02
5.905476069530073147e-02
5.884320764710281038e-02
5.863439857614807099e-02
5.843868008427872962e-02
5.824526104820092892e-02
5.806157271763821848e-02
5.788124898173570981e-02
5.770698301437200695e-02
5.756296986491678258e-02
5.740573966093322211e-02
5.724411223004705757e-02
5.710601857403748566e-02
5.695660447453154002e-02
5.681452918383232686e-02
5.668436608734377102e-02
5.653931645849902266e-02
5.641169415919585622e-02
5.629573688110324492e-02
5.620895034776708654e-02
5.610071486889537523e-02
5.600556906276643598e-02
5.591650230474397992e-02
5.581828464802658651e-02
5.573498501952710293e-02
5.563692839064426215e-02
5.555336743077424894e-02
5.547676827524306714e-02
5.540367968384094649e-02
5.531989348710145138e-02
5.524156134129095536e-02
5.516157876269491001e-02
5.508821074971013282e-02
5.501711022694224379e-02
5.495629018112459241e-02
5.488071465923041736e-02
5.483162625579387356e-02
5.476418278308795712e-02
5.470730290970481080e-02
5.464519644968263146e-02
5.458582961088658675e-02
5.452819841932795425e-02
5.447073591835110973e-02
5.441814635043330101e-02
5.437100439717029721e-02
5.432114066006537428e-02
5.427622863384243962e-02
5.423822056958796378e-02
5.418502240122127084e-02
5.414499153048075303e-02
5.410671433494638333e-02
5.406959342811208657e-02
5.403898872844454387e-02
5.399908588593366199e-02
5.396501059957052593e-02
5.393701961981072629e-02
5.391104576727431125e-02
5.388120414816410797e-02
5.384631445202438943e-02
5.381793750404392784e-02
5.378980625172567059e-02
5.376837633832810825e-02
5.374372719670076487e-02
5.372380883009180569e-02
5.370164137891458161e-02
5.367928209874858053e-02
5.365781952811685129e-02
5.364118379551580801e-02
5.362106188363462145e-02
5.359981728262532691e-02
5.357386081658441906e-02
5.354975240916590162e-02
5.353353484767897630e-02
5.351736220906923996e-02
5.350040405473232424e-02
5.348481206222804873e-02
5.347000745585803183e-02
5.345501407520347054e-02
5.343651621016956565e-02
5.342573485280030510e-02
5.341135807937852364e-02
5.340031116712397330e-02
5.338856373868267752e-02
5.337545728607124423e-02
5.336127130414838882e-02
5.334566655223094145e-02
5.333276746823274739e-02
5.331863552304319520e-02
5.330562846727931320e-02
5.329163822112008980e-02
5.327950808420202355e-02
5.326819893301944220e-02
5.325823941334352496e-02
5.324477776108690885e-02
5.323401857486283889e-02
5.323020768352464821e-02
5.321972271202750349e-02
5.321307605431531418e-02
5.320173667165740972e-02
5.319272695722886829e-02
5.318544505293003322e-02
5.317771551226671556e-02
5.316894020257771636e-02
5.316447931320204823e-02
5.315821959279997538e-02
5.315113468257699758e-02
5.314400642665023655e-02
5.313765450914181149e-02
5.313426650547747876e-02
5.313333192217114392e-02
5.312989887587109272e-02
5.312885017533037352e-02
5.312537413797472491e-02
5.312000734417341580e-02
5.311496409963638310e-02
5.311046028185151952e-02
5.310679025630504063e-02
5.310251438850373262e-02
5.310144525479855437e-02
5.309701636206898973e-02
5.309461957991845615e-02
5.309088379103352878e-02
5.308781963849117103e-02
5.308579409801340854e-02
5.308273879004178630e-02
5.308023948910603473e-02
5.307626842092775382e-02
5.307258048615344503e-02
5.306990452020316634e-02
5.306563829513475522e-02
5.306300751337744009e-02
5.305886252817719473e-02
5.305382694574730523e-02
5.305175346538495290e-02
5.304761371379432267e-02
5.304381825078158946e-02
5.304088938245481860e-02
5.304008098132747401e-02
5.303681871253985297e-02
5.303394879765619546e-02
5.303078637988677818e-02
5.302729306736795462e-02
5.302439376622374023e-02
5.302300904169242324e-02
5.302013291717459775e-02
5.301799994469287569e-02
5.301509762906352757e-02
5.301377022322578680e-02
5.301136244267062175e-02
5.300894796910231993e-02
5.300602444548991460e-02
5.300333129366113089e-02
5.299955526337946088e-02
5.299729655880543872e-02
5.299494118322769370e-02
5.299346459160201445e-02
5.299145806302081596e-02
5.298990835881479261e-02


==> figs/sphere/prox_params_diff_c.txt <==
8.351622896816902619e-01
8.135015929706864712e-01
7.811815702352360447e-01
7.404203274963457870e-01
6.895974911024255194e-01
6.389879328087439969e-01
5.937288070827262398e-01
5.569334346815024706e-01
5.303336431537071238e-01
5.101477358692039221e-01
4.928969413678021549e-01
4.787886664734439801e-01
4.660591610407259777e-01
4.562951116035540156e-01
4.474625652290197819e-01
4.402585311302850135e-01
4.339560279925882003e-01
4.278143674922613160e-01
4.216358906455912603e-01
4.165333270713676428e-01
4.118575786683835727e-01
4.074450729250442271e-01
4.030264394717482102e-01
3.986305775328983780e-01
3.944970457529650698e-01
3.901457838935669109e-01
3.861639284399679961e-01
3.822380907985433174e-01
3.785057301215873360e-01
3.752363586204975343e-01
3.715791424278435673e-01
3.677296912788161065e-01
3.639311820722132551e-01
3.604178449263839568e-01
3.570893941571327557e-01
3.532836341872724328e-01
3.497931748827183274e-01
3.461691680324928688e-01
3.424229145062683832e-01
3.391853194989064568e-01
3.361231519498816822e-01
3.325000675505668801e-01
3.291075456584472425e-01
3.257217720894745594e-01
3.217900354341797220e-01
3.181035284931713614e-01
3.140964793942688793e-01
3.103113215710117112e-01
3.063279225826974761e-01
3.025443493813798068e-01
2.986673307755489670e-01
2.951641988667481620e-01
2.914743113369896443e-01
2.877679332337721996e-01
2.836757254173670195e-01
2.796333349560604087e-01
2.756121138182773267e-01
2.716141311058949959e-01
2.674744852300822706e-01
2.636128728196857618e-01
2.595000692178829893e-01
2.551976269383583462e-01
2.505262993606529043e-01
2.460929467790100855e-01
2.413665780136176331e-01
2.368307007683496113e-01
2.325453998070522166e-01
2.284991638123931024e-01
2.243896991178087330e-01
2.199416902597934320e-01
2.155414503925293657e-01
2.112971694424912728e-01
2.069703135319362897e-01
2.029304750959071146e-01
1.982873190657557239e-01
1.937889129934766419e-01
1.895363333588989119e-01
1.851896080325665106e-01
1.809817392891988064e-01
1.766904031630406324e-01
1.724798271062127353e-01
1.684527001290340165e-01
1.641590254821499728e-01
1.602507520368011140e-01
1.559215665080345148e-01
1.517395738910833902e-01
1.477871588391709012e-01
1.436909084116138047e-01
1.396583022325512125e-01
1.358030145012127099e-01
1.321029231381324331e-01
1.287030718552632236e-01
1.251899957464614743e-01
1.215761281341255634e-01
1.180862302114092238e-01
1.145798188648426003e-01
1.112959489805810248e-01
1.080432028295070374e-01
1.049910512369332805e-01
1.019333410203635965e-01
9.908074900733636337e-02
9.625657283765147454e-02
9.348644751781508277e-02
9.058301015625731811e-02
8.780270804697801190e-02
8.507755884308203231e-02
8.259214485594133792e-02
8.001116502445040912e-02
7.755833072759582558e-02
7.525704513060402223e-02
7.287805838783663337e-02
7.088509390528104082e-02
6.870797991224782131e-02
6.669342080015386309e-02
6.465036499214281418e-02
6.281949416968740652e-02
6.100666084844773990e-02
5.940752165943804369e-02
5.775110130707637041e-02
5.623539370227061823e-02
5.467835858946819283e-02
5.317124484748944613e-02
5.166687232518222400e-02
5.008774972199287606e-02
4.869107796501680879e-02
4.720800016437635277e-02
4.562322246269859966e-02
4.426126064063507642e-02
4.293265604538937241e-02
4.153654698325557476e-02
4.040990341768201100e-02
3.924083268510790423e-02
3.812703246132184698e-02
3.708561167185379925e-02
3.608299880867526371e-02
3.509236115313950355e-02
3.420148424542050064e-02
3.315860490991610898e-02
3.236591135914000661e-02
3.147750613098396905e-02
3.058215938630176600e-02
2.983086003902097119e-02
2.903075097001499294e-02
2.820840309038683685e-02
2.750497522878594600e-02
2.667072472326158586e-02
2.599727147791601814e-02
2.531631384907856094e-02
2.460875100445364047e-02
2.399385180713607332e-02
2.326938443691249636e-02
2.268273790108285559e-02
2.210124486912938210e-02
2.154678987406021332e-02
2.106214717657198254e-02
2.055175013120063079e-02
2.004524504074324531e-02
1.953317403227228938e-02
1.905254497270224973e-02
1.858654793169180544e-02
1.816462199352480641e-02
1.770379699982230215e-02
1.728225779260690251e-02
1.688760704184317368e-02
1.650963177761501088e-02
1.613130658259062655e-02
1.574279730888392126e-02
1.540989533192317282e-02
1.505521282177232738e-02
1.468312573541110874e-02
1.432818915255489566e-02
1.399322713963865004e-02
1.367620651159065503e-02
1.334752471054531306e-02
1.303177136669900898e-02
1.272794924669254889e-02
1.243431915911870182e-02
1.214378598340964087e-02
1.186011126011369925e-02
1.156688471812932113e-02
1.125538920528919296e-02
1.093211982072172031e-02
1.053940773086109624e-02
1.027660380640636750e-02
1.003131139965311031e-02
9.810027363021528446e-03
9.557803127765307147e-03
9.337534639407930881e-03
9.120524315167466423e-03
8.917550989045241322e-03
8.697396001670498408e-03
8.479994329492604455e-03
8.295326559808175945e-03
8.103469913558022930e-03
7.907179392549576469e-03
7.723813675661851501e-03
7.543750495894837454e-03
7.367147940648293737e-03
7.202025292461945206e-03
7.035004428063242922e-03
6.868904683087337024e-03
6.696490484983128565e-03
6.536372386586520103e-03
6.389750539760466821e-03
6.244944595452536773e-03
6.091542918396876914e-03
5.938609716797592711e-03
5.795692685609638364e-03
5.645735730909473386e-03
5.503611277320232149e-03
5.369832394261641294e-03
5.241768870754183983e-03
5.125384571369152702e-03
5.007853915402878109e-03
4.895228769105454403e-03
4.776588362048912566e-03
4.663419344875846008e-03
4.556421549193785669e-03
4.460017661750683912e-03
4.353551059552759200e-03
4.258449620363189726e-03
4.156275037013909372e-03
4.058335522507025214e-03
3.959936741026915015e-03
3.860391001172322131e-03
3.779618466389226498e-03
3.690197956020585708e-03
3.599286369828307020e-03
3.511722096417069748e-03
3.426672956517646303e-03
3.350598865272134529e-03
3.272015353834473086e-03
3.190877352726456499e-03
3.114079015320491035e-03
3.045472928627297477e-03
2.973070839149088724e-03
2.896943373763876967e-03
2.825821296357136810e-03
2.764065881123240788e-03
2.696769197587124516e-03
2.636420342454599830e-03
2.569902469697214926e-03
2.506745225232168747e-03
2.442857852938521562e-03
2.382661514240039767e-03
2.323799158303873572e-03
2.268210173673862722e-03
2.212211853473604675e-03
2.160926882043417117e-03
2.105198031863819708e-03
2.051620677117285078e-03
2.003479214103399790e-03
1.954590037167454851e-03
1.906301940663989196e-03
1.860593053994061405e-03
1.814461482180134214e-03
1.773509480853786629e-03
1.731248910128376428e-03
1.690946865278594247e-03
1.648558259451320075e-03
1.608782424292091702e-03
1.570813164274843625e-03
1.531515908930261788e-03
1.493278033149846810e-03
1.455106828613375895e-03
1.420786337356948204e-03
1.386422336265208171e-03
1.351691921608378071e-03
1.319483893975717439e-03
1.290061656702662200e-03
1.256344594995540201e-03
1.224822279765403095e-03
1.194145713915065925e-03
1.164668628637929469e-03
1.136799478079480704e-03
1.110284135451871084e-03
1.085645824119109643e-03
1.060679944811440375e-03
1.035784436654979632e-03
1.010800501346042438e-03
9.852747217292342780e-04
9.628101950411835407e-04
9.401189886341322285e-04
9.161811937252271193e-04
8.947670995569098965e-04
8.722452768177660918e-04
8.514012204866221265e-04
8.301887047236223812e-04
8.076394403742977613e-04
7.872978505183029834e-04
7.693507729039796668e-04
7.506017490321300950e-04
7.329362448560768246e-04
7.155664874024192596e-04
6.978065509252871952e-04
6.809331973722217504e-04
6.640198485285579233e-04
6.474465841655793882e-04
6.312073476861175840e-04
6.147763909889166281e-04
6.010600788556717160e-04
5.859068157567841415e-04
5.724894343291983935e-04
5.584417717880080841e-04
5.448423100785847965e-04
5.333740901658264987e-04
5.199383219743846079e-04
5.074899104625245653e-04
4.952122893309579294e-04
4.842668967286657298e-04
4.734046699718485844e-04
4.614502508381375552e-04
4.508867853244491941e-04
4.404791514298602643e-04
4.296364930645582081e-04
4.187778763837328964e-04
4.085259644841913746e-04
3.986642986862935431e-04
3.883511931868434170e-04
3.791354675879108900e-04
3.703017366542645699e-04
3.614969887628763129e-04
3.528293535603744787e-04
3.442622782309518598e-04
3.366123113437830797e-04
3.281358893021951045e-04
3.204186422234504123e-04
3.126303563392571943e-04
3.047897009532078835e-04
2.975756449005026384e-04
2.901778236491917343e-04
2.829720751042464309e-04
2.764034796669951862e-04
2.696784473486989664e-04
2.630970020049005912e-04
2.570595388593645389e-04
2.505524798751191566e-04
2.439384501389490318e-04
2.382049025428615446e-04
2.322421152029746183e-04
2.269934849742410912e-04
2.217027712285881802e-04
2.164522885650714220e-04
2.114914249192038117e-04
2.059282812296051122e-04
2.008366019843622603e-04
1.961843747993866126e-04
1.912093473531082364e-04
1.869494262579855348e-04
1.826347818016420201e-04
1.782711140638785965e-04
1.737903371506631833e-04
1.698136355693679093e-04
1.654519414298075088e-04
1.613872994569943357e-04
1.576782359763650933e-04
1.537373319918961955e-04
1.499372514490850757e-04
1.465808156577305893e-04
1.432507617320642106e-04
1.396637586453892065e-04
1.363854138239039529e-04
1.329942013825150145e-04
1.297181992757848049e-04
1.265858926251930213e-04
1.233785774790339355e-04
1.204958574115774241e-04
1.177603452753721471e-04
1.149505504119753449e-04
1.121878645589052494e-04
1.094147282994437223e-04
1.068839746252931089e-04
1.041763051667899905e-04
1.014214022689635724e-04
9.892923390657579067e-05
9.662108240598547306e-05
9.418874487928081496e-05
9.193085106983225267e-05
8.962152721567925016e-05
8.728506682461341750e-05
8.497969864307038503e-05
8.301533553903129681e-05
8.094542795131170847e-05
7.912522117516159902e-05
7.711669094565046483e-05
7.539537296020431113e-05
7.360091070537347260e-05
7.167500365900969397e-05
7.004216799354323468e-05
6.849720282142139247e-05
6.680680608144235529e-05
6.513537322862711408e-05
6.361487158083752285e-05
6.196415353352743589e-05
6.051779037650116229e-05
5.908999343624664623e-05
5.760091085329982561e-05
5.605617883854178101e-05
5.475235811363250520e-05


==> figs/sphere/proxcboAckleySphere_diff.txt <==
1.389763326454304337e+00
1.373717028331960632e+00
1.355689356123603417e+00
1.334806260527410249e+00
1.310232924640979624e+00
1.281191571256817596e+00
1.246808946406206431e+00
1.208879763394892448e+00
1.167180773541318883e+00
1.123709899101999810e+00
1.079558706929511613e+00
1.036154073554173882e+00
9.953542175676567405e-01
9.568086424104160770e-01
9.201703754546116665e-01
8.848745484056947941e-01
8.523981379949557846e-01
8.214674608028190717e-01
7.934999003510285753e-01
7.673771662973479790e-01
7.429399702695733687e-01
7.202392331999509789e-01
6.994402020561432121e-01
6.797880921771189966e-01
6.617645020069797823e-01
6.451538918410231194e-01
6.295776261000625151e-01
6.150539872773536088e-01
6.015871708790234695e-01
5.892463750517136223e-01
5.773161214428178534e-01
5.669591153279499585e-01
5.569566340865705900e-01
5.480436122620304662e-01
5.395832197645619166e-01
5.312408954964513708e-01
5.240912041016492218e-01
5.172641521464396153e-01
5.111547753578365993e-01
5.047897382227412022e-01
4.990095962238971783e-01
4.938182343144058573e-01
4.889397128022578420e-01
4.845542841321426319e-01
4.800935709575445687e-01
4.760867558846716419e-01
4.720773307518081885e-01
4.683693623010710683e-01
4.649383349927407316e-01
4.616941695170696525e-01
4.582940506579279982e-01
4.550498670171245763e-01
4.519818163691891044e-01
4.489029274244670797e-01
4.461092572191928673e-01
4.435147470443022710e-01
4.410498491900148865e-01
4.388727459676626808e-01
4.363827019197084045e-01
4.341339361671857633e-01
4.316706592749649518e-01
4.296379032150080546e-01
4.274447521165329333e-01
4.251830180169877127e-01
4.231528718808051925e-01
4.211242234413348218e-01
4.191239939009311910e-01
4.171712965796641193e-01
4.151559374456468277e-01
4.133651985234560455e-01
4.115478437838568926e-01
4.096251097662076956e-01
4.078310815396754552e-01
4.059716491757165979e-01
4.043105326517828502e-01
4.025971268593290242e-01
4.008153545232386317e-01
3.991828061063003585e-01
3.975335143229017376e-01
3.958618466590556051e-01
3.942922153126741103e-01
3.925883949681648888e-01
3.910972190487976841e-01
3.896502343981634309e-01
3.881290240622106147e-01
3.864495236297690872e-01
3.847748809230180367e-01
3.831470252251202302e-01
3.815325014451009245e-01
3.800043886309394936e-01
3.784922665024375577e-01
3.769966154478089915e-01
3.754969809368196021e-01
3.739881224660690506e-01
3.724887140453900236e-01
3.710938907905846906e-01
3.694865069322044171e-01
3.679013233301227093e-01
3.663631701662579121e-01
3.647786736501842930e-01
3.631522798151960996e-01
3.615514828819839099e-01
3.600247235305592541e-01
3.583574211874127613e-01
3.567143315287388261e-01
3.551073099010731426e-01
3.534782113814257665e-01
3.519107915828176281e-01
3.502445539199625091e-01
3.486517340690225564e-01
3.469649229843758120e-01
3.452521598971573513e-01
3.435524865549088314e-01
3.419676606794506135e-01
3.404728690091038956e-01
3.388873704231959438e-01
3.371535120244964490e-01
3.354062519408235188e-01
3.335849031062371184e-01
3.319931864059304516e-01
3.300895058201930854e-01
3.283445121756992657e-01
3.265540613126750036e-01
3.245571100181947610e-01
3.228610419566056433e-01
3.211371388973892627e-01
3.191854961556048198e-01
3.173074375448655116e-01
3.155405022342547272e-01
3.135696619229140225e-01
3.117374030800276197e-01
3.099409064418937598e-01
3.081226322654633809e-01
3.062651051187127438e-01
3.045232712319996260e-01
3.025498387052209526e-01
3.006506453248751765e-01
2.985686579621804060e-01
2.966732214458612793e-01
2.947176447057589521e-01
2.927844120828940744e-01
2.908490156265293169e-01
2.887179397882041476e-01
2.867679839124432362e-01
2.847537729187291089e-01
2.826839518254637418e-01
2.807772365234206813e-01
2.787854973533220315e-01
2.765372001743974240e-01
2.743203367591762754e-01
2.723771167639844615e-01
2.701822900955699880e-01
2.680566474070235627e-01
2.658285185146035956e-01
2.635646323085263365e-01
2.614268450951518497e-01
2.592520820871870302e-01
2.572253978587133449e-01
2.551474610334541482e-01
2.529917454587706227e-01
2.505714808812083971e-01
2.482101599371612510e-01
2.459687907118165706e-01
2.437154050608254796e-01
2.411888759070640043e-01
2.388640540439996851e-01
2.368386391410787495e-01
2.344730011219374743e-01
2.319808649436698456e-01
2.296107019706692121e-01
2.271823525846672354e-01
2.250177313790498734e-01
2.227509892763399613e-01
2.204210669660184863e-01
2.180254878752025671e-01
2.156523749961975767e-01
2.134876657662861665e-01
2.112472701276995601e-01
2.089872299536244815e-01
2.066450819887376555e-01
2.045573731069039725e-01
2.021491114517890708e-01
1.997854946965339773e-01
1.975614796705160436e-01
1.952796459342845681e-01
1.930457209441907573e-01
1.907043060795050038e-01
1.884287648944280580e-01
1.860837667390607686e-01
1.839012862424127259e-01
1.815229179116123470e-01
1.791783102973114605e-01
1.767483597157572528e-01
1.745564454330655602e-01
1.721919434444172670e-01
1.699538647893558962e-01
1.676427771157597002e-01
1.651888780499338738e-01
1.627663216843267535e-01
1.605110078653419481e-01
1.583390282469057941e-01
1.562050727515927606e-01
1.539626740665396010e-01
1.516368355116257949e-01
1.494026479155711740e-01
1.471795299862166950e-01
1.449199855050870012e-01
1.427023761481001074e-01
1.405726398684760126e-01
1.382592014942131686e-01
1.361955942910411110e-01
1.340606017009933759e-01
1.319104398155319102e-01
1.298535947453882122e-01
1.276309727404807137e-01
1.254752390928883798e-01
1.232311682395956093e-01
1.210398427454999898e-01
1.191065750751781754e-01
1.171579810848266540e-01
1.150531424001294406e-01
1.130500506564971197e-01
1.110668654477840189e-01
1.091826397700083329e-01
1.073125469824896261e-01
1.056016438062466339e-01
1.036864794503479237e-01
1.018497571584967426e-01
1.000794547231910886e-01
9.829885069671952247e-02
9.640211332205719796e-02
9.463410129576836638e-02
9.294919600809209426e-02
9.145073792427843573e-02
8.983593292378393158e-02
8.830889085557545870e-02
8.687407025180425568e-02
8.510485776474652209e-02
8.347246322883662695e-02
8.215795050969265656e-02
8.066957170981504943e-02
7.913823117772306182e-02
7.764686711953221188e-02
7.618698753834610149e-02
7.475223053957298636e-02
7.343663166641462015e-02
7.204697964687666045e-02
7.073117457789179774e-02
6.945040018988846153e-02
6.807633736481998044e-02
6.668081817283917634e-02
6.542943723167439496e-02
6.426177753321793418e-02
6.287614013628295417e-02
6.154177672372483643e-02
6.016416902130021505e-02
5.901088206434983163e-02
5.783118061226008577e-02
5.662496750251538175e-02
5.549639119360225831e-02
5.446584353052673355e-02
5.330846208715647044e-02
5.226754966816056502e-02
5.121751125286015671e-02
5.020375686087080042e-02
4.911903824245553857e-02
4.810525609285842830e-02
4.707002919081273995e-02
4.603223562369904154e-02
4.511121665005411036e-02
4.412314452079080934e-02
4.316185598290617903e-02
4.225073789806813029e-02
4.133618534088082108e-02
4.042572858266589575e-02
3.944546821658276997e-02
3.855178318886202937e-02
3.763861970319533345e-02
3.691928615489115106e-02
3.603201269977478888e-02
3.521723551062532626e-02
3.433879485919918290e-02
3.356477605743198034e-02
3.282097355463604177e-02
3.213771990977285636e-02
3.134181250393493906e-02
3.050198253908923893e-02
2.973798246590192776e-02
2.903616301033940666e-02
2.840450173770067352e-02
2.771677335773142098e-02
2.706136055362401774e-02
2.647774112887836886e-02
2.577783461935870615e-02
2.514164402539614818e-02
2.455834939751294285e-02
2.404140860877878802e-02
2.336921855922568375e-02
2.285235680866211025e-02
2.223909939689664578e-02
2.168453684171130907e-02
2.117079511675873729e-02
2.066294736847425206e-02
2.017444784323094500e-02
1.967329285039047873e-02
1.924217323824923068e-02
1.878507249956094458e-02
1.830571168764566145e-02
1.786049654894591651e-02
1.746060257568609123e-02
1.702780774387033583e-02
1.664440945092399496e-02
1.631375245814410332e-02
1.589128313775626730e-02
1.551567901031309857e-02
1.517701088221298789e-02
1.488161408899048126e-02
1.455597647973987975e-02
1.421740080580303350e-02
1.387408839303214299e-02
1.350249896318599444e-02
1.315731104993928501e-02
1.280781454046161713e-02
1.250089682347761862e-02
1.219022944932009710e-02
1.187740109138882803e-02
1.153589564091129886e-02
1.124128577549576152e-02
1.089659563543136749e-02
1.057833346918558674e-02
1.034459132061478319e-02
1.006671339615987024e-02
9.798759247836286851e-03
9.588017624452691706e-03
9.363550767691670648e-03
9.105595629869941976e-03
8.814114310794972720e-03
8.591668174086351459e-03
8.370535807715384288e-03
8.133967513215739631e-03
7.892997906179565967e-03
7.674329767497311931e-03
7.465873076425874784e-03
7.300845654443777200e-03
7.146208494316590512e-03
6.988769606629599562e-03
6.779287129327383164e-03
6.629446344366350316e-03
6.485513709535936991e-03
6.336534117660818158e-03
6.204980368742473752e-03
6.070493415087745148e-03
5.924625932527977784e-03
5.795072426516578203e-03
5.667592555883511907e-03
5.552014193581162466e-03
5.450671542606734532e-03
5.312598207264543175e-03
5.202223890670316757e-03
5.078448516091771912e-03
4.961818036147628078e-03
4.872524973530764289e-03
4.774286332306287503e-03
4.683049877805830520e-03
4.579746670126546258e-03
4.472803794913622795e-03
4.369012753844923359e-03
4.277484843817295351e-03
4.161944722505310675e-03
4.037869789260983312e-03
3.983456466453870123e-03
3.898799526960239001e-03
3.760558846660176213e-03
3.662926259005340988e-03
3.556346116678983475e-03
3.452278138875907332e-03
3.351870787639698972e-03
3.258005792930368950e-03
3.155416934669650134e-03
3.035896860584867858e-03
2.930428670855066055e-03
2.844439247904214339e-03
2.785336277633638970e-03
2.707015512457076455e-03
2.605062761580524775e-03
2.543043426574667556e-03
2.491336097892712844e-03
2.431382535647642288e-03
2.373052915665359135e-03
2.327341648777565657e-03
2.251701914559414361e-03
2.169539831582324545e-03
2.136569730251443571e-03
2.077053568142098183e-03
2.030431225181327654e-03
1.971295615577338314e-03
1.936604930932781573e-03
1.901275887564757164e-03
1.861849096067484752e-03
1.813405359517659488e-03


==> figs/sphere/regcombi_diff_c.txt <==
9.831216052028252106e-01
9.542855728618204747e-01
9.060950605365699628e-01
8.593179558233590143e-01
8.242425836651338100e-01
7.974304548324734343e-01
7.736006809605669998e-01
7.509460354185709674e-01
7.264926786507202028e-01
7.026999112431596695e-01
6.808277543264419363e-01
6.603201443312473051e-01
6.434439232508688544e-01
6.291209144454616986e-01
6.174450875173440600e-01
6.085340888513220969e-01
6.003545843495072809e-01
5.950171933999456320e-01
5.886043916813883392e-01
5.845747013443363116e-01
5.812614317818499687e-01
5.791186165339442526e-01
5.769584798706420825e-01
5.741942068164628266e-01
5.714710485371785609e-01
5.696709542262724524e-01
5.679120921130798028e-01
5.659035153614013769e-01
5.640358220424435132e-01
5.624622107359447121e-01
5.620370378536131417e-01
5.612996228420801259e-01
5.568435520927498272e-01
5.537723318757751256e-01
5.498082277456597389e-01
5.417689534321401545e-01
5.340141958102335717e-01
5.225566229642903959e-01
5.142272655168527162e-01
4.995368204313638261e-01
4.897883481457335764e-01
4.764577866982318000e-01
4.558525623746356725e-01
4.458254125062586226e-01
4.329973125260545563e-01
4.217158222705073567e-01
4.081467716968160686e-01
3.966679035524021124e-01
3.858858550907477425e-01
3.788781601953858380e-01
3.692911799010968332e-01
3.570913068090445508e-01
3.498169637841504476e-01
3.400193211834196538e-01
3.347010395834131846e-01
3.270864354565120591e-01
3.203272990136772358e-01
3.161990726033394039e-01
3.091763855375524450e-01
3.059876877766341541e-01
3.054644112334422568e-01
3.005863533385282338e-01
2.997836858940480798e-01
2.923494151131366126e-01
2.908879745623169644e-01
2.890960715830480088e-01
2.876918541370366289e-01
2.870763803925129309e-01
2.859150862898731105e-01
2.840039423783947692e-01
2.819460354258078727e-01
2.792004752245680899e-01
2.768051190172103881e-01
2.732549912441220030e-01
2.718524359852492189e-01
2.665660223091545489e-01
2.657125498956314225e-01
2.684966330243643284e-01
2.657001399760192673e-01
2.627207489013271835e-01
2.576169990030989232e-01
2.553107543771352406e-01
2.512558743822359553e-01
2.477056384259798405e-01
2.459000858507706111e-01
2.451385477386910927e-01
2.438662164887574479e-01
2.388178981817604962e-01
2.379376185282151279e-01
2.329448746417953631e-01
2.320011953901082169e-01
2.288025911837735515e-01
2.261366695144859662e-01
2.216651880999388480e-01
2.206545748191321987e-01
2.154074665881761663e-01
2.126344617289442906e-01
2.100275943729474626e-01
2.072254298414988039e-01
2.079228807231116583e-01
2.034337294091430604e-01
1.991421261132613751e-01
1.977611059053503706e-01
1.979091719681811690e-01
1.944656092473860953e-01
1.913279167249729018e-01
1.901702244846918410e-01
1.887182106493113243e-01
1.869998799938604739e-01
1.847134932187097789e-01
1.818975832686142435e-01
1.803305264947532849e-01
1.780575262929147418e-01
1.776008184096259102e-01
1.759755922160161634e-01
1.756394533393732249e-01
1.729439241207025579e-01
1.690725011349596962e-01
1.688142136241218283e-01
1.694380405344576290e-01
1.671995115654852648e-01
1.676270146203676648e-01
1.658780814081308452e-01
1.641130142627703903e-01
1.621395145781283631e-01
1.616694908910088213e-01
1.619513826923019428e-01
1.598252113040904976e-01
1.573199632820000693e-01
1.577921242131594126e-01
1.568517737958491920e-01
1.538755196651470925e-01
1.535745918113834430e-01
1.526513400141047416e-01
1.531729979495557170e-01
1.511315927115347846e-01
1.516162390507712066e-01
1.519965780697259405e-01
1.498734382825328282e-01
1.485977682866846394e-01
1.472091805511333562e-01
1.480693021311106083e-01
1.469945489887435619e-01
1.445912779777017987e-01
1.458290767938075494e-01
1.444988740307970865e-01
1.441771534029107071e-01
1.422056360600394143e-01
1.427810167881014558e-01
1.419543211356778523e-01
1.428846947069225271e-01
1.421016116595849033e-01
1.404699794984866079e-01
1.397718412287758394e-01
1.396915578034539640e-01
1.400907304169798362e-01
1.385772115058712117e-01
1.382772234452712135e-01
1.388237810835774577e-01
1.385430681499889571e-01
1.388121812804315180e-01
1.383037025701545075e-01
1.379086334745283360e-01
1.370693329695476248e-01
1.372685766758773018e-01
1.362152452282711645e-01
1.364291139050208268e-01
1.350949291383805595e-01
1.356499490351422699e-01
1.343986223703656779e-01
1.333950148558894766e-01
1.331270051769200269e-01
1.336004591178135137e-01
1.330542560239350303e-01
1.328848455840605514e-01
1.322352925985229855e-01
1.311084552484233223e-01
1.313347749244527796e-01
1.323560131678216678e-01
1.319617940715484550e-01
1.305877129233262435e-01
1.305757683816732573e-01
1.297976936111796542e-01
1.304489199985584824e-01
1.302440347321855152e-01
1.298124020854095895e-01
1.298816402771491574e-01
1.295552516518289343e-01
1.288076445422347838e-01
1.291390462683776330e-01
1.309219814839969465e-01
1.293525041126961372e-01
1.294780271271205596e-01
1.291897954348665833e-01
1.292974849648996227e-01
1.284141000925151932e-01
1.279154451203789733e-01
1.278681349004769929e-01
1.271201414155891107e-01
1.264814325500002168e-01
1.261351019579875221e-01
1.256315207475378892e-01
1.263357056380058074e-01
1.256281739684651233e-01
1.261951213642593661e-01
1.254537562078066881e-01
1.246549143053347353e-01
1.241519197586599399e-01
1.242947262163596883e-01
1.249820098036262539e-01
1.257882806795360964e-01
1.257311746693938470e-01
1.259254310055058779e-01
1.249987183663248264e-01
1.245104275629315554e-01
1.254991173999988330e-01
1.254094747248341302e-01
1.254341851438431354e-01
1.259580244789117176e-01
1.250305337191597588e-01
1.239271371261922161e-01
1.232383092553474141e-01
1.239564703847292337e-01
1.232040647735194866e-01
1.221969652173377913e-01
1.220982355017024151e-01
1.204057421056113353e-01
1.206219718053587742e-01
1.225031042282888061e-01
1.221800087695538301e-01
1.209298073751879227e-01
1.217027211366167871e-01
1.218325882775964653e-01
1.222890180232917567e-01
1.216220113976482636e-01
1.209513590029738100e-01
1.201309423832520318e-01
1.197209541357407425e-01
1.188863138520300927e-01
1.193554246831698973e-01
1.200336428925098953e-01
1.195426082802227008e-01
1.199822725866303424e-01
1.192260301575880643e-01
1.203339525142021055e-01
1.192647233491744979e-01
1.199210782855726631e-01
1.196192676197015553e-01
1.195602101465909617e-01
1.204611261282077517e-01
1.203426406586898673e-01
1.205043980303747847e-01
1.202304157445324012e-01
1.201835244317911444e-01
1.184649753662974925e-01
1.188283221198733614e-01
1.191302284979295495e-01
1.185635303626670634e-01
1.196380600803645389e-01
1.200429423200271573e-01
1.186720142277085527e-01
1.185364121390733300e-01
1.192267482670743561e-01
1.191836330994952287e-01
1.183714529753831651e-01
1.189076322699365584e-01
1.180982749567755924e-01
1.178423771064621151e-01
1.172774525300212672e-01
1.183440238346500500e-01
1.185680465891352925e-01
1.173545371810143234e-01
1.176692168948376832e-01
1.168734027284404758e-01
1.173132142313537268e-01
1.167744542312351697e-01
1.169543489522828911e-01
1.172595826805351849e-01
1.168379720222896823e-01
1.172183327110872531e-01
1.166012060246972709e-01
1.155889164212644121e-01
1.155024956315642559e-01
1.159741118658553227e-01
1.169365172601503633e-01
1.171994509128625045e-01
1.158912334182254505e-01
1.153984428815041097e-01
1.143236680331975591e-01
1.147669162768404222e-01
1.160322497417884680e-01
1.148063629815479630e-01
1.179797252757996823e-01
1.156119116120217227e-01
1.159911174311661908e-01
1.148821743431421433e-01
1.160253650196819558e-01
1.145014997184090472e-01
1.140667075799525476e-01
1.154422417775730070e-01
1.152404677103047309e-01
1.151244156366773436e-01
1.148051315269684042e-01
1.149468376018765309e-01
1.141738050978867575e-01
1.131898528999274733e-01
1.146887387380723794e-01
1.145893656736599181e-01
1.154045774263179891e-01
1.152071310276189947e-01
1.141769447011291433e-01
1.141914699370201736e-01
1.128176435452489385e-01
1.134406654585723567e-01
1.142604508925973150e-01
1.131418602026361270e-01
1.133557698468998093e-01
1.139797626971087163e-01
1.132903654281625927e-01
1.140305797067075050e-01
1.140605600245133272e-01
1.140516615368128428e-01
1.142403516679947745e-01
1.140399715891358828e-01
1.149921119423772259e-01
1.146299755858831149e-01
1.137017085725175042e-01
1.140927697501314814e-01
1.149746436142264489e-01
1.136518146165735321e-01
1.130851685070015100e-01
1.128264160955746581e-01
1.135655892309625631e-01
1.137106023271845651e-01
1.141112844515936170e-01
1.138698884373537668e-01
1.138872724949088477e-01
1.127640878918070855e-01
1.124387272260611303e-01
1.125521918426265477e-01
1.120353184888586290e-01
1.113004124258962918e-01
1.110834758037915482e-01
1.113805384636406270e-01
1.106087244688589016e-01
1.110306422039852720e-01
1.098584696210544720e-01
1.088742808096107018e-01
1.093951476941059792e-01
1.085855873248203207e-01
1.084418977561685538e-01
1.087157352741793953e-01
1.090195994777032468e-01
1.078885029202381607e-01
1.063754274926434901e-01
1.083308338424407297e-01
1.086012440375675459e-01
1.083191973078442283e-01
1.096170736235797527e-01
1.093423367946847330e-01
1.082739193844145797e-01
1.090300104585149865e-01
1.094908014705691796e-01
1.114546754748789309e-01
1.096661335390351488e-01
1.093816095980768427e-01
1.090372159959661635e-01
1.079722202055595076e-01
1.082170284469095439e-01
1.079120230262747560e-01
1.079240584017899240e-01
1.091058163627158656e-01
1.072772408576564696e-01
1.079597056942884631e-01
1.070931372454223401e-01
1.069320638045058169e-01
1.087207547828095006e-01
1.079166188190060494e-01
1.072372222922090973e-01
1.071567587155900364e-01
1.063635390269106196e-01
1.072825761952372337e-01
1.062219659763075502e-01
1.090791397210595787e-01
1.086412542211938059e-01
1.073560754365385089e-01
1.079783590050834574e-01
1.076423687795460549e-01
1.064581676471418048e-01
1.076029691767756424e-01
1.066331077935540328e-01
1.064617635095649884e-01
1.059073338209773757e-01
1.044385311687958118e-01
1.057483958612417813e-01
1.042734331021393096e-01
1.042803373084249252e-01
1.051539538328051943e-01
1.038642328274421434e-01


==> figs/sphere/sphere_diff_c.txt <==
8.318302376307655788e-01
8.158499545209331183e-01
7.973053160066676526e-01
7.748137116932102275e-01
7.481969507630686911e-01
7.178613695596615107e-01
6.871248391503118613e-01
6.571473185495794178e-01
6.271513244351155647e-01
5.988471919968820778e-01
5.753150831647219077e-01
5.536340482987766043e-01
5.363750511324515413e-01
5.226454523818460096e-01
5.108252720456573082e-01
5.011917169153508045e-01
4.935381461856562790e-01
4.878480984104191509e-01
4.831627826214678345e-01
4.789331305955278340e-01
4.750612032712155375e-01
4.705341111181040592e-01
4.668431390433133155e-01
4.641077877842521016e-01
4.609735510001070624e-01
4.587633493572954024e-01
4.558668042635441453e-01
4.536892850356677442e-01
4.510951031116838261e-01
4.484863353791090357e-01
4.467378885585256976e-01
4.453715493201705899e-01
4.431945823325790790e-01
4.406622315688820679e-01
4.388452549830535454e-01
4.367056374860285306e-01
4.348624995223372980e-01
4.326862212148931963e-01
4.311985427460829912e-01
4.291241765994129875e-01
4.274432996308484278e-01
4.257833248189291653e-01
4.238388594373241336e-01
4.219578464388881178e-01
4.202622524522383052e-01
4.183309952524715269e-01
4.166789011201483262e-01
4.149246880832256901e-01
4.135120220213639453e-01
4.120893009476562785e-01
4.104951419785509703e-01
4.086884555449833423e-01
4.071102986075164076e-01
4.053387625611906686e-01
4.033832248956188971e-01
4.016281741574363462e-01
3.998431950357228537e-01
3.981206030280172170e-01
3.965584526552635158e-01
3.949949057386027973e-01
3.933294858600781541e-01
3.919268440481303295e-01
3.902379851076174244e-01
3.886881736210198723e-01
3.868974339838247567e-01
3.852741442047653009e-01
3.837144399308002884e-01
3.818150129783344782e-01
3.802308168267184985e-01
3.786509549040850131e-01
3.769784181990128991e-01
3.753126917878363278e-01
3.737209158289206967e-01
3.722914789425239568e-01
3.705674572396794320e-01
3.691113446331054093e-01
3.673098627533747940e-01
3.655551898763986785e-01
3.636151022814819722e-01
3.620268957661651466e-01
3.603293408227742911e-01
3.585433399024953172e-01
3.568637218017661206e-01
3.551724359818458909e-01
3.535665520356426339e-01
3.518962422625175335e-01
3.501383606273134053e-01
3.485025805572620761e-01
3.469066817841142680e-01
3.451093825031602003e-01
3.433555559570894977e-01
3.416887664704391647e-01
3.399483693785921856e-01
3.383455466126589206e-01
3.367385097843056396e-01
3.351558035145683068e-01
3.333468360081423554e-01
3.315872489130232692e-01
3.299124222135556561e-01
3.282343822005938105e-01
3.266124016388821105e-01
3.249359367535980536e-01
3.230722645526463155e-01
3.212452012550031100e-01
3.194098274163467144e-01
3.175128151334224436e-01
3.155286027924554260e-01
3.135505263919034502e-01
3.115620175940113645e-01
3.095748437451229518e-01
3.077768154925669686e-01
3.060180033882884398e-01
3.041022196366818253e-01
3.020412965799549876e-01
3.000277407688385356e-01
2.981330787242738034e-01
2.962124052049447398e-01
2.941036044677916017e-01
2.919530345504139368e-01
2.897411658558991521e-01
2.876969924780711785e-01
2.857644872667720048e-01
2.835306513628164105e-01
2.813372539957342822e-01
2.791433479088226699e-01
2.768661576788735146e-01
2.745393950562890484e-01
2.722654951610829488e-01
2.700610065013287486e-01
2.678341176763802123e-01
2.655923273695670606e-01
2.632207963253352379e-01
2.609539870844504450e-01
2.586176954581946852e-01
2.562240036102313434e-01
2.540933285189521107e-01
2.518505662175395954e-01
2.493932300358898679e-01
2.471468131691450798e-01
2.448166863514154856e-01
2.425858426995065042e-01
2.404232002955523084e-01
2.382616896887036761e-01
2.360523173996509905e-01
2.338668437681096501e-01
2.315365076638383757e-01
2.292059646512897009e-01
2.268251085032747527e-01
2.244640080566535911e-01
2.221405166734892467e-01
2.198941803808725781e-01
2.174507858288557138e-01
2.151521991115432908e-01
2.127850386904800439e-01
2.106001969852044908e-01
2.082869968431602381e-01
2.060306005545158581e-01
2.036891908416796348e-01
2.013643891076564996e-01
1.991128400339760574e-01
1.968349574271460456e-01
1.943606025233941270e-01
1.920397107795257796e-01
1.898532831335412452e-01
1.876272757874195285e-01
1.854843670435353808e-01
1.829790012559986134e-01
1.808369211916971420e-01
1.785516428246720910e-01
1.762488226359751053e-01
1.738814954221947484e-01
1.716212640782346921e-01
1.695252567116395936e-01
1.671749278500916092e-01
1.648781690646331233e-01
1.626380597112882798e-01
1.602417552476612939e-01
1.580256522958724541e-01
1.558131154805713070e-01
1.536174065394798893e-01
1.513643992222174217e-01
1.493279440271690073e-01
1.470409301097758414e-01
1.449061767928649935e-01
1.427753549752897033e-01
1.405377555639378551e-01
1.381676047636540561e-01
1.361339622231363955e-01
1.341522082402353266e-01
1.319232173539269248e-01
1.297310540178657490e-01
1.277309022670465588e-01
1.255325501314753511e-01
1.235703466290656166e-01
1.214822300604455202e-01
1.191508612418956808e-01
1.172390192467202275e-01
1.152833601618040715e-01
1.133123963052825450e-01
1.114158365074367080e-01
1.094867801784704664e-01
1.076226772290629768e-01
1.058202081744575307e-01
1.038442258188846529e-01
1.020567476240199223e-01
1.003427167007066717e-01
9.864962862844746383e-02
9.701096461959744788e-02
9.539151963282020696e-02
9.374789096775706931e-02
9.218923840353596133e-02
9.031763127407528569e-02
8.839846090091402209e-02
8.691896945918303752e-02
8.524983146440168191e-02
8.374843579373582314e-02
8.213177383554441657e-02
8.054037159693262782e-02
7.898565824313573402e-02
7.744386092051167014e-02
7.583267096109461147e-02
7.442030493019646809e-02
7.279227419391066933e-02
7.146124409875632966e-02
7.015134526463051579e-02
6.892275309779179182e-02
6.744737997709662758e-02
6.613663998271973599e-02
6.477131811090224012e-02
6.345245794037367160e-02
6.209308346256033062e-02
6.080914707320488055e-02
5.960841627789957575e-02
5.817111635277871090e-02
5.687654511155441212e-02
5.557308541925356365e-02
5.440723825117877582e-02
5.317130165394472890e-02
5.198250543995966422e-02
5.087242099600565448e-02
4.978929365068725243e-02
4.880573941294738538e-02
4.764937416635187106e-02
4.664765469740390219e-02
4.564186982504696982e-02
4.456168318311058696e-02
4.355574319870535172e-02
4.262032910057045321e-02
4.160464057532779064e-02
4.070270096307058993e-02
3.990612648169857696e-02
3.910237673834800198e-02
3.826849062065403040e-02
3.727765681789067115e-02
3.638582900617449295e-02
3.562145995983954927e-02
3.485831041291291565e-02
3.405008280651411479e-02
3.334333361347319863e-02
3.262113998111274699e-02
3.184331118052721038e-02
3.106425374203503759e-02
3.028769032427065799e-02
2.945951200676713566e-02
2.876339193296245655e-02
2.799255764465403973e-02
2.737471174807454624e-02
2.667771361251988424e-02
2.597270434787348273e-02
2.520161288829652832e-02
2.449753435753669259e-02
2.368856549989688948e-02
2.297808768841413940e-02
2.229930379737659826e-02
2.170685493629999352e-02
2.109071776100913953e-02
2.043642521391613592e-02
1.985214148837611062e-02
1.934401043267546666e-02
1.877116951329151420e-02
1.827843481894435990e-02
1.777386222977403452e-02
1.730744041515603834e-02
1.684326012952541002e-02
1.647902986954538629e-02
1.612881574867658027e-02
1.569932821130219647e-02
1.532765516354281377e-02
1.502019564119051916e-02
1.468361249521581841e-02
1.429162880539822794e-02
1.392035554856170358e-02
1.355056809617469910e-02
1.324271706612882918e-02
1.290014308924030892e-02
1.248572889280341429e-02
1.217549885580050326e-02
1.183358186276479637e-02
1.146998835429994916e-02
1.105169382931359308e-02
1.066663656944604605e-02
1.032877104493148263e-02
1.003356831685428031e-02
9.737931291126926403e-03
9.476353203673487657e-03
9.227603588681704966e-03
8.967234432377025818e-03
8.768084085086317106e-03
8.523072653230471044e-03
8.324748526454942010e-03
8.128510173123699653e-03
7.920501353823964849e-03
7.704593747899345785e-03
7.482644360985585275e-03
7.269204782965650244e-03
7.041695542543765715e-03
6.810964462903495130e-03
6.596309655844920759e-03
6.336047820876652276e-03
6.047178360997511673e-03
5.758938055596329528e-03
5.552457496455124632e-03
5.387003550462815538e-03
5.240316712292744823e-03
5.110975279408124482e-03
5.004088034699989695e-03
4.876424601070524813e-03
4.735582475252461850e-03
4.628591446412925331e-03
4.540399385859082183e-03
4.430269115488444896e-03
4.310508610951412946e-03
4.205153567354559703e-03
4.079450080105340853e-03
3.964879786253583220e-03
3.896658223745238809e-03
3.788866784306838334e-03
3.714791438841385379e-03
3.607643903390027069e-03
3.515460675398662978e-03
3.413956226727401719e-03
3.312024145901924874e-03
3.188931045474216724e-03
3.122011349085442467e-03
3.030441739256224849e-03
2.966792006186479060e-03
2.896100422940181551e-03
2.840316832617696859e-03
2.768698727527322666e-03
2.686665271119794123e-03
2.597334056013921554e-03
2.506302581376660104e-03
2.458495970924657291e-03
2.376124551097469600e-03
2.307532449729454357e-03
2.211128962337426465e-03
2.151136222222016937e-03
2.099157976770478669e-03
2.060496832640646737e-03
2.024268486456922127e-03
1.986894561095101271e-03
1.957618085846417593e-03
1.929170433904492865e-03
1.892441662208779697e-03
1.863371749922410579e-03
1.832444872699364076e-03
1.802671979796456473e-03
1.775498266299465038e-03
1.748216874982797941e-03
1.719968289854711301e-03
1.689397247973463845e-03
1.664129148499779833e-03
1.629031379101950972e-03
1.601656913142382151e-03
1.491493572368101901e-03
1.418141479514663152e-03
1.341973678551665805e-03
1.320915214448348815e-03
1.296563888846975982e-03
1.270833341822831834e-03
1.242344436325793899e-03
1.221527094832715928e-03
1.197114849413861070e-03
1.144569020947866500e-03
1.123375941464103533e-03
1.098536369031851518e-03
1.070473020031779575e-03
1.027375867920064453e-03
9.985020651917758758e-04
9.510561005682043002e-04
9.261930432426299228e-04
8.948840906550188440e-04
8.790926021143001968e-04
8.536012502386688180e-04
8.347954234066554862e-04
8.227898894240251925e-04
8.120338394252126987e-04
7.910053218631636239e-04
7.565134314126645970e-04


==> figs/sphere/spherecboAckleyPlane_diff.txt <==
1.394203831904836655e+00
1.383045497235581678e+00
1.371222399908042844e+00
1.358636434218571720e+00
1.345492675621742018e+00
1.331446309886008983e+00
1.316700501409926893e+00
1.300813587213871747e+00
1.284061031053540969e+00
1.266711360631871619e+00
1.248480709757663343e+00
1.229223813403071297e+00
1.209870164141220616e+00
1.189694666019657898e+00
1.168635094783917250e+00
1.147557866769318480e+00
1.126451120215461454e+00
1.105346646023819712e+00
1.084319529355669331e+00
1.063276435802491093e+00
1.042362413198153481e+00
1.021676695317209616e+00
1.001481990002018652e+00
9.810749850084724555e-01
9.612226028872096206e-01
9.420253948038064262e-01
9.231320118118723217e-01
9.045653536872718670e-01
8.866631453384369310e-01
8.692632807140606710e-01
8.524230197824085309e-01
8.361170196901864804e-01
8.200980475490932120e-01
8.045898522627119576e-01
7.894987451662943689e-01
7.749364569696791660e-01
7.606851319415758317e-01
7.473494357131303945e-01
7.337518938366169863e-01
7.206120740842792971e-01
7.078917484966761320e-01
6.955148701950576440e-01
6.833566700127943205e-01
6.718417053501523073e-01
6.604548116932346113e-01
6.490741473949588336e-01
6.379468172591392650e-01
6.271905998626956524e-01
6.170527917193198153e-01
6.067128778858443816e-01
5.966484782780512308e-01
5.868360424953927845e-01
5.773323355865224160e-01
5.679995202996691583e-01
5.591135145602703638e-01
5.504189617010765145e-01
5.417256381593763548e-01
5.334763964602783348e-01
5.249002288776652980e-01
5.165929252001882910e-01
5.086537385859225546e-01
5.009656299875467900e-01
4.932653400282421274e-01
4.857620865168559288e-01
4.781985968660922848e-01
4.708995203581619604e-01
4.639465830201551788e-01
4.571351342587843813e-01
4.505706841198066082e-01
4.439171914094858784e-01
4.374280512107012187e-01
4.309706364642458265e-01
4.248249456167065841e-01
4.188511243936368089e-01
4.128312281642902981e-01
4.071726763955543782e-01
4.013539478507063274e-01
3.959363526544348311e-01
3.904668114976045934e-01
3.850738739874958738e-01
3.797383416602424511e-01
3.745730172582004691e-01
3.693830429658984671e-01
3.643049963305958761e-01
3.593814550469731084e-01
3.546294139192046058e-01
3.499661290838749772e-01
3.453931039593117758e-01
3.406572038847467954e-01
3.362799702596864782e-01
3.319287483377282300e-01
3.275143109012839115e-01
3.233101999505231250e-01
3.191471709048523397e-01
3.150416917065964606e-01
3.108858998587681888e-01
3.069131740318730150e-01
3.030081904716307450e-01
2.993167999468178131e-01
2.956988959958556373e-01
2.919319288971092274e-01
2.882773401649167400e-01
2.846820676459679289e-01
2.810473650711541871e-01
2.775988659946390102e-01
2.741213465697796559e-01
2.707990361718320971e-01
2.674289182153132272e-01
2.641178474187669267e-01
2.608197951741705878e-01
2.576883280297447287e-01
2.546071762507882696e-01
2.515414516242597265e-01
2.485063125995419231e-01
2.456566685299669262e-01
2.428163195473776181e-01
2.398753512078019845e-01
2.369785005694184654e-01
2.343646591334620499e-01
2.316308921885028294e-01
2.288943074301326430e-01
2.261788044919090246e-01
2.238153598180894210e-01
2.212177941273826276e-01
2.186604096561614585e-01
2.161443940353802717e-01
2.136916436950751785e-01
2.113000375809672982e-01
2.089133812489691322e-01
2.065196991374993463e-01
2.042292032889158060e-01
2.019674413879525010e-01
1.996740493971943253e-01
1.974815616727348955e-01
1.952987860531228970e-01
1.930366332496512849e-01
1.908809886794606558e-01
1.887216074170798008e-01
1.866401772263662495e-01
1.846082547850110833e-01
1.825733929935899058e-01
1.806963717672573633e-01
1.786545372859483505e-01
1.766723056436991235e-01
1.747903149043345816e-01
1.728320364270728438e-01
1.708994357630555516e-01
1.690722854829525834e-01
1.671992236682412758e-01
1.653973851974159803e-01
1.636905694469066030e-01
1.619183678075586941e-01
1.601714292494992031e-01
1.584293567777504408e-01
1.567787937432920109e-01
1.551715632817549928e-01
1.534816719632739190e-01
1.518501087013894302e-01
1.502283846704281223e-01
1.486281161111331073e-01
1.469434214646049564e-01
1.453290492637317466e-01
1.438014305652785263e-01
1.423022515980994496e-01
1.408163402421143406e-01
1.392315463871931225e-01
1.378286142687828453e-01
1.363513314078896033e-01
1.349795001886014423e-01
1.335931311819444078e-01
1.321078848547812823e-01
1.306930525393637521e-01
1.292404296675253583e-01
1.278044595200500400e-01
1.264783260686850319e-01
1.251403465908115797e-01
1.238851037276871847e-01
1.225294190796455823e-01
1.212579905182448181e-01
1.200579870390045822e-01
1.188186766972302993e-01
1.176182771715983538e-01
1.163637484969874958e-01
1.150487854828962375e-01
1.139435179378334578e-01
1.127723583323213402e-01
1.116014700768610118e-01
1.104786296805245482e-01
1.094178088992891346e-01
1.082258402286292442e-01
1.071168063084444594e-01
1.060875365075929638e-01
1.050372456291138457e-01
1.039228933642242919e-01
1.028869871904144750e-01
1.018022780496065788e-01
1.007234967791136998e-01
9.966445489994299467e-02
9.864785188738844912e-02
9.761536091006650651e-02
9.665108469970107308e-02
9.568414223156394838e-02
9.466673852869610106e-02
9.366486638803873943e-02
9.269992128336533577e-02
9.177664412303063179e-02
9.080905621260382254e-02
8.991755268091779218e-02
8.904794095294131517e-02
8.817982375583413579e-02
8.727486336810935663e-02
8.635383412523066349e-02
8.548353954512580288e-02
8.461807098749042633e-02
8.376941187724232241e-02
8.288001899445100740e-02
8.204245348244934566e-02
8.121415539042579901e-02
8.040386582533898263e-02
7.961670657044933597e-02
7.878827852282709043e-02
7.798079830733119222e-02
7.718368032982117488e-02
7.640767498144104830e-02
7.563074376722905834e-02
7.490083276412973223e-02
7.407969896759018791e-02
7.330191807076238963e-02
7.254496569239377024e-02
7.181546011665676521e-02
7.106879656140582813e-02
7.033234226310780546e-02
6.957778981185830380e-02
6.893170026603960554e-02
6.821981788754273579e-02
6.749279872489584442e-02
6.681394553011947568e-02
6.611093007944737754e-02
6.544041253480753495e-02
6.477698138480163237e-02
6.412608926264543041e-02
6.346481333621774301e-02
6.281066050415090585e-02
6.217404291903212005e-02
6.151520406983872202e-02
6.091035604883229815e-02
6.030762418123113838e-02
5.973283493204074174e-02
5.909177226781413966e-02
5.846072957419056609e-02
5.787246911234118774e-02
5.726642343707083471e-02
5.667989009830290414e-02
5.611138599285622058e-02
5.554199302923990000e-02
5.498317376535180601e-02
5.441878201383348185e-02
5.383850292731383325e-02
5.329997517380126448e-02
5.275148244086604044e-02
5.222448415720468834e-02
5.171307697192651515e-02
5.118201359262058991e-02
5.065286989649560312e-02
5.015144588153449406e-02
4.965594453875683822e-02
4.916114782428453178e-02
4.867370625166666381e-02
4.814842278669656528e-02
4.768903317393385216e-02
4.720247877031670536e-02
4.672684892484714470e-02
4.623894613511247281e-02
4.574873023316871484e-02
4.525256353450508862e-02
4.480902566927576908e-02
4.433889041615292348e-02
4.387517716803090301e-02
4.336099251765045820e-02
4.294227489788452617e-02
4.252505249152199046e-02
4.210314093983355543e-02
4.168498636947282066e-02
4.125387088892883136e-02
4.085174131218381743e-02
4.044099108415940419e-02
4.003979111385674861e-02
3.962568454288395436e-02
3.923067006557027364e-02
3.883596699244718647e-02
3.845916665519338862e-02
3.807321471156012438e-02
3.769895520711286779e-02
3.731077206042929251e-02
3.693228971898522561e-02
3.657977437250140712e-02
3.619045885278800861e-02
3.582491921120139339e-02
3.547663048719060241e-02
3.513685399980833596e-02
3.476894993733713191e-02
3.441463028710846361e-02
3.406912782518319027e-02
3.369405895265604328e-02
3.335180838219929667e-02
3.301127896001548184e-02
3.267442614080668523e-02
3.233800811213558696e-02
3.199341433927483519e-02
3.166184677376050055e-02
3.132133536295061971e-02
3.100747751512653722e-02
3.071204775330172235e-02
3.039597440267685288e-02
3.009165017758516983e-02
2.978889213903272715e-02
2.952378193272896592e-02
2.921339021130066674e-02
2.893558774146577986e-02
2.866250782631569669e-02
2.837882489867586330e-02
2.808982949198950835e-02
2.780181091873153501e-02
2.751042878584619711e-02
2.723142773338035894e-02
2.695620721733141267e-02
2.669944375168227524e-02
2.640368074888442898e-02
2.612824839730527871e-02
2.584458970429532806e-02
2.558106613454478456e-02
2.531057811035146779e-02
2.505196754461413988e-02
2.480191885392709142e-02
2.452817343418917453e-02
2.427494791069767510e-02
2.402068553965410955e-02
2.376385536330296103e-02
2.351434293779712872e-02
2.327887973414183645e-02
2.304365578776394752e-02
2.280475758559230223e-02
2.256325487970967797e-02
2.232415922065654132e-02
2.209539572150064426e-02
2.186825217903767826e-02
2.163485925835222437e-02
2.141708672367098609e-02
2.119158974978006121e-02
2.097071553102375710e-02
2.076203551569728856e-02
2.055129032216608184e-02
2.033830038821552583e-02
2.012635339184561806e-02
1.991191501848036186e-02
1.971341371462700942e-02
1.952226286829228385e-02
1.931739930408262959e-02
1.912876363068667651e-02
1.893536873180506550e-02
1.873341491850934182e-02
1.853867373428481555e-02
1.835075616001792531e-02
1.815987591344610935e-02
1.797713627925072097e-02
1.780006462987774110e-02
1.761394989375464348e-02
1.743805335514475585e-02
1.725687933227902301e-02
1.707055553446942819e-02
1.689408871447878324e-02
1.672436089712769566e-02
1.654471909049295975e-02
1.637247852433238587e-02
1.620078337485876194e-02
1.602492847616303340e-02
1.585332374353700877e-02
1.570252385859393154e-02
1.553444607849873392e-02
1.537823020612148414e-02
1.522755354174939665e-02
1.506944913389329267e-02
1.490984300234388278e-02
1.475110327870983451e-02
1.460344366626231509e-02
1.445367282513924413e-02
1.430570341853208520e-02
1.417463903685040397e-02
1.403945269561052839e-02
1.389694384939444208e-02
1.375219953517840647e-02
1.361533239915720984e-02
1.346595964622855114e-02
1.333396490606957897e-02
1.321301254005719482e-02
1.307175942336427123e-02
1.293833871785749802e-02
1.281293303297526866e-02
1.269005880273062041e-02
1.256494553253975979e-02

